Modeling of time series using random forests: theoretical developments

In this paper we study asymptotic properties of random forests within the framework of nonlinear time series modeling. While random forests have been successfully applied in various fields, the theoretical justification has not been considered for their use in a time series setting. Under mild conditions, we prove a uniform concentration inequality for regression trees built on nonlinear autoregressive processes and, subsequently, we use this result to prove consistency for a large class of random forests. The results are supported by various simulations.

==> MSEs.csv <==
a,b,c
0.05,0.74063,0.022516
0.1,0.64037,0.015125
0.15,0.57848,0.012043
0.2,0.58315,0.0070113
0.25,0.54313,0.0056719
0.3,0.53299,0.0059831
0.35,0.49789,0.006427
0.4,0.49333,0.0052815
0.45,0.44753,0.0069079
0.5,0.4257,0.0059878
0.55,0.40701,0.0073304
0.6,0.40995,0.0067691
0.65,0.39781,0.00685
0.7,0.39761,0.0056634
0.75,0.38125,0.0060411
0.8,0.38906,0.0070845
0.85,0.37018,0.006893
0.9,0.34362,0.0054636
0.95,0.36182,0.0049691
1,0.35041,0.0046322
1.05,0.33601,0.005974
1.1,0.33944,0.0052589
1.15,0.33741,0.0061095
1.2,0.32177,0.0062252
1.25,0.31647,0.0058941
1.3,0.31206,0.0059799
1.35,0.31225,0.0055148
1.4,0.3078,0.0064355
1.45,0.31623,0.005214
1.5,0.30716,0.0055245
1.55,0.29824,0.0052364
1.6,0.30333,0.0054893
1.65,0.29223,0.0054695
1.7,0.28725,0.0054312
1.75,0.29002,0.0048257
1.8,0.30247,0.0050923
1.85,0.28069,0.0051374
1.9,0.29014,0.0048554
1.95,0.28603,0.0053946
2,0.27217,0.0053797
2.05,0.27924,0.0048561
2.1,0.27898,0.0052289
2.15,0.2761,0.0050995
2.2,0.27553,0.0050532
2.25,0.27532,0.0050265
2.3,0.2638,0.0050799
2.35,0.26258,0.0048573
2.4,0.26483,0.0052837
2.45,0.2745,0.0054559
2.5,0.26692,0.0050497
2.55,0.24855,0.0053252
2.6,0.25683,0.0046765
2.65,0.25506,0.0045347
2.7,0.24879,0.004717
2.75,0.24858,0.0049659
2.8,0.24576,0.0046149
2.85,0.24039,0.0048596
2.9,0.24581,0.0042353
2.95,0.24719,0.0048187
3,0.23792,0.0045119
3.05,0.23907,0.0044713
3.1,0.24516,0.0037313
3.15,0.23449,0.0038533
3.2,0.23709,0.0036777
3.25,0.22632,0.0041021
3.3,0.22768,0.0038405
3.35,0.23287,0.0040623
3.4,0.23963,0.0042455
3.45,0.22456,0.0040552
3.5,0.22861,0.0038341
3.55,0.2242,0.003767
3.6,0.22672,0.0039796
3.65,0.22797,0.0038147
3.7,0.2311,0.003733
3.75,0.22343,0.003823
3.8,0.21821,0.0042552
3.85,0.22394,0.0036862
3.9,0.22398,0.0043186
3.95,0.22113,0.0038955
4,0.21851,0.0038332


==> functions.csv <==
a,b,c,d,e
-2,-1,0.51169,-0.015368,1.5
-1.98,-0.99,0.53838,-0.017635,1.485
-1.96,-0.98,0.56601,-0.019966,1.47
-1.94,-0.97,0.59459,-0.022327,1.455
-1.92,-0.96,0.6241,-0.024678,1.44
-1.9,-0.95,0.65454,-0.026975,1.425
-1.88,-0.94,0.6859,-0.029167,1.41
-1.86,-0.93,0.71818,-0.031198,1.395
-1.84,-0.92,0.75135,-0.033006,1.38
-1.82,-0.91,0.78539,-0.034524,1.365
-1.8,-0.9,0.82029,-0.035683,1.35
-1.78,-0.89,0.85601,-0.03641,1.335
-1.76,-0.88,0.89252,-0.036627,1.32
-1.74,-0.87,0.92979,-0.036258,1.305
-1.72,-0.86,0.96777,-0.035227,1.29
-1.7,-0.85,1.0064,-0.033458,1.275
-1.68,-0.84,1.0457,-0.030878,1.26
-1.66,-0.83,1.0856,-0.027423,1.245
-1.64,-0.82,1.1259,-0.023031,1.23
-1.62,-0.81,1.1668,-0.017653,1.215
-1.6,-0.8,1.208,-0.011248,1.2
-1.58,-0.79,1.2495,-0.0037897,1.185
-1.56,-0.78,1.2913,0.004733,1.17
-1.54,-0.77,1.3332,0.014315,1.155
-1.52,-0.76,1.3752,0.02493,1.14
-1.5,-0.75,1.4172,0.036535,1.125
-1.48,-0.74,1.4591,0.049061,1.11
-1.46,-0.73,1.5008,0.062418,1.095
-1.44,-0.72,1.5421,0.076489,1.08
-1.42,-0.71,1.5831,0.091136,1.065
-1.4,-0.7,1.6236,0.10619,1.05
-1.38,-0.69,1.6635,0.12147,1.035
-1.36,-0.68,1.7026,0.13676,1.02
-1.34,-0.67,1.7409,0.15181,1.005
-1.32,-0.66,1.7783,0.16639,0.99
-1.3,-0.65,1.8145,0.1802,0.975
-1.28,-0.64,1.8496,0.19297,0.96
-1.26,-0.63,1.8834,0.20439,0.945
-1.24,-0.62,1.9158,0.21415,0.93
-1.22,-0.61,1.9466,0.22196,0.915
-1.2,-0.6,1.9758,0.22749,0.9
-1.18,-0.59,2.0032,0.23046,0.885
-1.16,-0.58,2.0288,0.23057,0.87
-1.14,-0.57,2.0523,0.22758,0.855
-1.12,-0.56,2.0738,0.22123,0.84
-1.1,-0.55,2.0931,0.21132,0.825
-1.08,-0.54,2.1101,0.1977,0.81
-1.06,-0.53,2.1247,0.18023,0.795
-1.04,-0.52,2.1368,0.15885,0.78
-1.02,-0.51,2.1464,0.13354,0.765
-1,-0.5,2.1534,0.10435,0.75
-0.98,-0.49,2.1577,0.071386,0.735
-0.96,-0.48,2.1592,0.034814,0.72
-0.94,-0.47,2.1579,-0.0051201,0.705
-0.92,-0.46,2.1537,-0.048109,0.69
-0.9,-0.45,2.1467,-0.093774,0.675
-0.88,-0.44,2.1367,-0.14167,0.66
-0.86,-0.43,2.1238,-0.1913,0.645
-0.84,-0.42,2.108,-0.2421,0.63
-0.82,-0.41,2.0893,-0.29344,0.615
-0.8,-0.4,2.0676,-0.34466,0.6
-0.78,-0.39,2.043,-0.39507,0.585
-0.76,-0.38,2.0155,-0.44393,0.57
-0.74,-0.37,1.9852,-0.49049,0.5476
-0.72,-0.36,1.9522,-0.534,0.5184
-0.7,-0.35,1.9164,-0.5737,0.49
-0.68,-0.34,1.878,-0.60886,0.4624
-0.66,-0.33,1.837,-0.63878,0.4356
-0.64,-0.32,1.7936,-0.66278,0.4096
-0.62,-0.31,1.7479,-0.68027,0.3844
-0.6,-0.3,1.6999,-0.69069,0.36
-0.58,-0.29,1.6498,-0.69359,0.3364
-0.56,-0.28,1.5977,-0.68859,0.3136
-0.54,-0.27,1.5437,-0.6754,0.2916
-0.52,-0.26,1.4881,-0.65387,0.2704
-0.5,-0.25,1.4309,-0.62393,0.25
-0.48,-0.24,1.3723,-0.58565,0.2304
-0.46,-0.23,1.3125,-0.53921,0.2116
-0.44,-0.22,1.2517,-0.48492,0.1936
-0.42,-0.21,1.19,-0.4232,0.1764
-0.4,-0.2,1.1275,-0.35462,0.16
-0.38,-0.19,1.0646,-0.27982,0.1444
-0.36,-0.18,1.0013,-0.19958,0.1296
-0.34,-0.17,0.93787,-0.11478,0.1156
-0.32,-0.16,0.87445,-0.026357,0.1024
-0.3,-0.15,0.81124,0.064649,0.09
-0.28,-0.14,0.74841,0.15715,0.0784
-0.26,-0.13,0.68615,0.25001,0.0676
-0.24,-0.12,0.62463,0.34208,0.0576
-0.22,-0.11,0.56402,0.43216,0.0484
-0.2,-0.1,0.50448,0.51912,0.04
-0.18,-0.09,0.44618,0.60179,0.0324
-0.16,-0.08,0.38927,0.6791,0.0256
-0.14,-0.07,0.3339,0.75,0.0196
-0.12,-0.06,0.28021,0.81354,0.0144
-0.1,-0.05,0.22832,0.86885,0.01
-0.08,-0.04,0.17837,0.91519,0.0064
-0.06,-0.03,0.13046,0.9519,0.0036
-0.04,-0.02,0.084703,0.9785,0.0016
-0.02,-0.01,0.041188,0.99461,0.0004
0,0,0,1,0
0.02,0.01,-0.038789,0.99461,0.0004
0.04,0.02,-0.075118,0.9785,0.0016
0.06,0.03,-0.10893,0.9519,0.0036
0.08,0.04,-0.1402,0.91519,0.0064
0.1,0.05,-0.16889,0.86885,0.01
0.12,0.06,-0.19498,0.81354,0.0144
0.14,0.07,-0.21847,0.75,0.0196
0.16,0.08,-0.23936,0.6791,0.0256
0.18,0.09,-0.25767,0.60179,0.0324
0.2,0.1,-0.27343,0.51912,0.04
0.22,0.11,-0.28667,0.43216,0.0484
0.24,0.12,-0.29743,0.34208,0.0576
0.26,0.13,-0.30578,0.25001,0.0676
0.28,0.14,-0.31178,0.15715,0.0784
0.3,0.15,-0.31549,0.064649,0.09
0.32,0.16,-0.31701,-0.026357,0.1024
0.34,0.17,-0.31641,-0.11478,0.1156
0.36,0.18,-0.3138,-0.19958,0.1296
0.38,0.19,-0.30926,-0.27982,0.1444
0.4,0.2,-0.30292,-0.35462,0.16
0.42,0.21,-0.29488,-0.4232,0.1764
0.44,0.22,-0.28524,-0.48492,0.1936
0.46,0.23,-0.27414,-0.53921,0.2116
0.48,0.24,-0.26169,-0.58565,0.2304
0.5,0.25,-0.24801,-0.62393,0.25
0.52,0.26,-0.23323,-0.65387,0.2704
0.54,0.27,-0.21746,-0.6754,0.2916
0.56,0.28,-0.20084,-0.68859,0.3136
0.58,0.29,-0.18348,-0.69359,0.3364
0.6,0.3,-0.16552,-0.69069,0.36
0.62,0.31,-0.14706,-0.68027,0.3844
0.64,0.32,-0.12822,-0.66278,0.4096
0.66,0.33,-0.10913,-0.63878,0.4356
0.68,0.34,-0.089884,-0.60886,0.4624
0.7,0.35,-0.070596,-0.5737,0.49
0.72,0.36,-0.051368,-0.534,0.5184
0.74,0.37,-0.032297,-0.49049,0.5476
0.76,0.38,-0.013475,-0.44393,0.57
0.78,0.39,0.0050091,-0.39507,0.585
0.8,0.4,0.023075,-0.34466,0.6
0.82,0.41,0.040646,-0.29344,0.615
0.84,0.42,0.057652,-0.2421,0.63
0.86,0.43,0.074031,-0.1913,0.645
0.88,0.44,0.089724,-0.14167,0.66
0.9,0.45,0.10468,-0.093774,0.675
0.92,0.46,0.11885,-0.048109,0.69
0.94,0.47,0.13221,-0.0051201,0.705
0.96,0.48,0.14471,0.034814,0.72
0.98,0.49,0.15633,0.071386,0.735
1,0.5,0.16705,0.10435,0.75
1.02,0.51,0.17686,0.13354,0.765
1.04,0.52,0.18574,0.15885,0.78
1.06,0.53,0.19369,0.18023,0.795
1.08,0.54,0.20072,0.1977,0.81
1.1,0.55,0.20683,0.21132,0.825
1.12,0.56,0.21202,0.22123,0.84
1.14,0.57,0.21633,0.22758,0.855
1.16,0.58,0.21975,0.23057,0.87
1.18,0.59,0.22232,0.23046,0.885
1.2,0.6,0.22406,0.22749,0.9
1.22,0.61,0.22501,0.22196,0.915
1.24,0.62,0.22519,0.21415,0.93
1.26,0.63,0.22463,0.20439,0.945
1.28,0.64,0.22338,0.19297,0.96
1.3,0.65,0.22147,0.1802,0.975
1.32,0.66,0.21894,0.16639,0.99
1.34,0.67,0.21583,0.15181,1.005
1.36,0.68,0.21219,0.13676,1.02
1.38,0.69,0.20804,0.12147,1.035
1.4,0.7,0.20345,0.10619,1.05
1.42,0.71,0.19844,0.091136,1.065
1.44,0.72,0.19307,0.076489,1.08
1.46,0.73,0.18736,0.062418,1.095
1.48,0.74,0.18137,0.049061,1.11
1.5,0.75,0.17514,0.036535,1.125
1.52,0.76,0.16869,0.02493,1.14
1.54,0.77,0.16208,0.014315,1.155
1.56,0.78,0.15533,0.004733,1.17
1.58,0.79,0.14848,-0.0037897,1.185
1.6,0.8,0.14157,-0.011248,1.2
1.62,0.81,0.13462,-0.017653,1.215
1.64,0.82,0.12767,-0.023031,1.23
1.66,0.83,0.12075,-0.027423,1.245
1.68,0.84,0.11387,-0.030878,1.26
1.7,0.85,0.10708,-0.033458,1.275
1.72,0.86,0.10038,-0.035227,1.29
1.74,0.87,0.093798,-0.036258,1.305
1.76,0.88,0.087355,-0.036627,1.32
1.78,0.89,0.081068,-0.03641,1.335
1.8,0.9,0.07495,-0.035683,1.35
1.82,0.91,0.069015,-0.034524,1.365
1.84,0.92,0.063275,-0.033006,1.38
1.86,0.93,0.057739,-0.031198,1.395
1.88,0.94,0.052416,-0.029167,1.41
1.9,0.95,0.047312,-0.026975,1.425
1.92,0.96,0.042432,-0.024678,1.44
1.94,0.97,0.037781,-0.022327,1.455
1.96,0.98,0.033359,-0.019966,1.47
1.98,0.99,0.029168,-0.017635,1.485
2,1,0.025209,-0.015368,1.5


==> functions2.csv <==
a,b,c
-3,0.016244,-9.3753e-05
-2.98,0.017677,-9.6106e-05
-2.96,0.019226,-9.6385e-05
-2.94,0.020898,-9.4045e-05
-2.92,0.022703,-8.8479e-05
-2.9,0.02465,-7.9017e-05
-2.88,0.026748,-6.4932e-05
-2.86,0.029007,-4.5443e-05
-2.84,0.031439,-1.9727e-05
-2.82,0.034054,1.3073e-05
-2.8,0.036865,5.3829e-05
-2.78,0.039884,0.00010341
-2.76,0.043124,0.00016267
-2.74,0.046598,0.00023239
-2.72,0.050322,0.00031328
-2.7,0.054309,0.00040593
-2.68,0.058576,0.00051076
-2.66,0.063138,0.00062798
-2.64,0.068013,0.00075755
-2.62,0.073217,0.00089912
-2.6,0.078769,0.0010519
-2.58,0.084687,0.0012149
-2.56,0.090991,0.0013863
-2.54,0.0977,0.0015639
-2.52,0.10483,0.0017451
-2.5,0.11241,0.0019262
-2.48,0.12046,0.0021032
-2.46,0.129,0.0022711
-2.44,0.13805,0.0024242
-2.42,0.14763,0.0025559
-2.4,0.15777,0.0026591
-2.38,0.16849,0.0027255
-2.36,0.17981,0.0027463
-2.34,0.19176,0.0027119
-2.32,0.20436,0.0026123
-2.3,0.21763,0.0024367
-2.28,0.23159,0.0021742
-2.26,0.24628,0.0018136
-2.24,0.2617,0.001344
-2.22,0.27789,0.00075447
-2.2,0.29486,3.4994e-05
-2.18,0.31264,-0.00082364
-2.16,0.33124,-0.0018293
-2.14,0.35068,-0.0029883
-2.12,0.37099,-0.0043048
-2.1,0.39217,-0.0057802
-2.08,0.41424,-0.0074134
-2.06,0.43722,-0.0091996
-2.04,0.46112,-0.01113
-2.02,0.48594,-0.013192
-2,0.51169,-0.015368
-1.98,0.53838,-0.017635
-1.96,0.56601,-0.019966
-1.94,0.59459,-0.022327
-1.92,0.6241,-0.024678
-1.9,0.65454,-0.026975
-1.88,0.6859,-0.029167
-1.86,0.71818,-0.031198
-1.84,0.75135,-0.033006
-1.82,0.78539,-0.034524
-1.8,0.82029,-0.035683
-1.78,0.85601,-0.03641
-1.76,0.89252,-0.036627
-1.74,0.92979,-0.036258
-1.72,0.96777,-0.035227
-1.7,1.0064,-0.033458
-1.68,1.0457,-0.030878
-1.66,1.0856,-0.027423
-1.64,1.1259,-0.023031
-1.62,1.1668,-0.017653
-1.6,1.208,-0.011248
-1.58,1.2495,-0.0037897
-1.56,1.2913,0.004733
-1.54,1.3332,0.014315
-1.52,1.3752,0.02493
-1.5,1.4172,0.036535
-1.48,1.4591,0.049061
-1.46,1.5008,0.062418
-1.44,1.5421,0.076489
-1.42,1.5831,0.091136
-1.4,1.6236,0.10619
-1.38,1.6635,0.12147
-1.36,1.7026,0.13676
-1.34,1.7409,0.15181
-1.32,1.7783,0.16639
-1.3,1.8145,0.1802
-1.28,1.8496,0.19297
-1.26,1.8834,0.20439
-1.24,1.9158,0.21415
-1.22,1.9466,0.22196
-1.2,1.9758,0.22749
-1.18,2.0032,0.23046
-1.16,2.0288,0.23057
-1.14,2.0523,0.22758
-1.12,2.0738,0.22123
-1.1,2.0931,0.21132
-1.08,2.1101,0.1977
-1.06,2.1247,0.18023
-1.04,2.1368,0.15885
-1.02,2.1464,0.13354
-1,2.1534,0.10435
-0.98,2.1577,0.071386
-0.96,2.1592,0.034814
-0.94,2.1579,-0.0051201
-0.92,2.1537,-0.048109
-0.9,2.1467,-0.093774
-0.88,2.1367,-0.14167
-0.86,2.1238,-0.1913
-0.84,2.108,-0.2421
-0.82,2.0893,-0.29344
-0.8,2.0676,-0.34466
-0.78,2.043,-0.39507
-0.76,2.0155,-0.44393
-0.74,1.9852,-0.49049
-0.72,1.9522,-0.534
-0.7,1.9164,-0.5737
-0.68,1.878,-0.60886
-0.66,1.837,-0.63878
-0.64,1.7936,-0.66278
-0.62,1.7479,-0.68027
-0.6,1.6999,-0.69069
-0.58,1.6498,-0.69359
-0.56,1.5977,-0.68859
-0.54,1.5437,-0.6754
-0.52,1.4881,-0.65387
-0.5,1.4309,-0.62393
-0.48,1.3723,-0.58565
-0.46,1.3125,-0.53921
-0.44,1.2517,-0.48492
-0.42,1.19,-0.4232
-0.4,1.1275,-0.35462
-0.38,1.0646,-0.27982
-0.36,1.0013,-0.19958
-0.34,0.93787,-0.11478
-0.32,0.87445,-0.026357
-0.3,0.81124,0.064649
-0.28,0.74841,0.15715
-0.26,0.68615,0.25001
-0.24,0.62463,0.34208
-0.22,0.56402,0.43216
-0.2,0.50448,0.51912
-0.18,0.44618,0.60179
-0.16,0.38927,0.6791
-0.14,0.3339,0.75
-0.12,0.28021,0.81354
-0.1,0.22832,0.86885
-0.08,0.17837,0.91519
-0.06,0.13046,0.9519
-0.04,0.084703,0.9785
-0.02,0.041188,0.99461
0,0,1
0.02,-0.038789,0.99461
0.04,-0.075118,0.9785
0.06,-0.10893,0.9519
0.08,-0.1402,0.91519
0.1,-0.16889,0.86885
0.12,-0.19498,0.81354
0.14,-0.21847,0.75
0.16,-0.23936,0.6791
0.18,-0.25767,0.60179
0.2,-0.27343,0.51912
0.22,-0.28667,0.43216
0.24,-0.29743,0.34208
0.26,-0.30578,0.25001
0.28,-0.31178,0.15715
0.3,-0.31549,0.064649
0.32,-0.31701,-0.026357
0.34,-0.31641,-0.11478
0.36,-0.3138,-0.19958
0.38,-0.30926,-0.27982
0.4,-0.30292,-0.35462
0.42,-0.29488,-0.4232
0.44,-0.28524,-0.48492
0.46,-0.27414,-0.53921
0.48,-0.26169,-0.58565
0.5,-0.24801,-0.62393
0.52,-0.23323,-0.65387
0.54,-0.21746,-0.6754
0.56,-0.20084,-0.68859
0.58,-0.18348,-0.69359
0.6,-0.16552,-0.69069
0.62,-0.14706,-0.68027
0.64,-0.12822,-0.66278
0.66,-0.10913,-0.63878
0.68,-0.089884,-0.60886
0.7,-0.070596,-0.5737
0.72,-0.051368,-0.534
0.74,-0.032297,-0.49049
0.76,-0.013475,-0.44393
0.78,0.0050091,-0.39507
0.8,0.023075,-0.34466
0.82,0.040646,-0.29344
0.84,0.057652,-0.2421
0.86,0.074031,-0.1913
0.88,0.089724,-0.14167
0.9,0.10468,-0.093774
0.92,0.11885,-0.048109
0.94,0.13221,-0.0051201
0.96,0.14471,0.034814
0.98,0.15633,0.071386
1,0.16705,0.10435
1.02,0.17686,0.13354
1.04,0.18574,0.15885
1.06,0.19369,0.18023
1.08,0.20072,0.1977
1.1,0.20683,0.21132
1.12,0.21202,0.22123
1.14,0.21633,0.22758
1.16,0.21975,0.23057
1.18,0.22232,0.23046
1.2,0.22406,0.22749
1.22,0.22501,0.22196
1.24,0.22519,0.21415
1.26,0.22463,0.20439
1.28,0.22338,0.19297
1.3,0.22147,0.1802
1.32,0.21894,0.16639
1.34,0.21583,0.15181
1.36,0.21219,0.13676
1.38,0.20804,0.12147
1.4,0.20345,0.10619
1.42,0.19844,0.091136
1.44,0.19307,0.076489
1.46,0.18736,0.062418
1.48,0.18137,0.049061
1.5,0.17514,0.036535
1.52,0.16869,0.02493
1.54,0.16208,0.014315
1.56,0.15533,0.004733
1.58,0.14848,-0.0037897
1.6,0.14157,-0.011248
1.62,0.13462,-0.017653
1.64,0.12767,-0.023031
1.66,0.12075,-0.027423
1.68,0.11387,-0.030878
1.7,0.10708,-0.033458
1.72,0.10038,-0.035227
1.74,0.093798,-0.036258
1.76,0.087355,-0.036627
1.78,0.081068,-0.03641
1.8,0.07495,-0.035683
1.82,0.069015,-0.034524
1.84,0.063275,-0.033006
1.86,0.057739,-0.031198
1.88,0.052416,-0.029167
1.9,0.047312,-0.026975
1.92,0.042432,-0.024678
1.94,0.037781,-0.022327
1.96,0.033359,-0.019966
1.98,0.029168,-0.017635
2,0.025209,-0.015368
2.02,0.02148,-0.013192
2.04,0.017978,-0.01113
2.06,0.014701,-0.0091996
2.08,0.011644,-0.0074134
2.1,0.0088032,-0.0057802
2.12,0.0061729,-0.0043048
2.14,0.0037471,-0.0029883
2.16,0.0015193,-0.0018293
2.18,-0.00051742,-0.00082364
2.2,-0.0023703,3.4994e-05
2.22,-0.0040468,0.00075447
2.24,-0.0055549,0.001344
2.26,-0.0069025,0.0018136
2.28,-0.0080977,0.0021742
2.3,-0.0091486,0.0024367
2.32,-0.010063,0.0026123
2.34,-0.01085,0.0027119
2.36,-0.011517,0.0027463
2.38,-0.012071,0.0027255
2.4,-0.012522,0.0026591
2.42,-0.012875,0.0025559
2.44,-0.013139,0.0024242
2.46,-0.013322,0.0022711
2.48,-0.013428,0.0021032
2.5,-0.013467,0.0019262
2.52,-0.013443,0.0017451
2.54,-0.013363,0.0015639
2.56,-0.013232,0.0013863
2.58,-0.013057,0.0012149
2.6,-0.012843,0.0010519
2.62,-0.012594,0.00089912
2.64,-0.012314,0.00075755
2.66,-0.012009,0.00062798
2.68,-0.011683,0.00051076
2.7,-0.011338,0.00040593
2.72,-0.01098,0.00031328
2.74,-0.010609,0.00023239
2.76,-0.010231,0.00016267
2.78,-0.0098467,0.00010341
2.8,-0.0094593,5.3829e-05
2.82,-0.0090709,1.3073e-05
2.84,-0.0086835,-1.9727e-05
2.86,-0.0082988,-4.5443e-05
2.88,-0.0079183,-6.4932e-05
2.9,-0.0075436,-7.9017e-05
2.92,-0.0071758,-8.8479e-05
2.94,-0.0068159,-9.4045e-05
2.96,-0.0064648,-9.6385e-05
2.98,-0.0061234,-9.6106e-05
3,-0.0057921,-9.3753e-05


==> kSmooth1.csv <==
a,b,c,d,e
1,-2,0.552543477327202,0.5323512347748,0.854321772726744
2,-1.98,0.540842134446301,0.540673212199588,0.85691226391687
3,-1.96,0.528620445943385,0.545121203518213,0.863413616727145
4,-1.94,0.489544593937436,0.55492917836074,0.867411358848172
5,-1.92,0.495560151604535,0.565114465082886,0.874613137389531
6,-1.9,0.488216147398769,0.588284420606728,0.876025477171472
7,-1.88,0.468809497084768,0.597482796133206,0.880317179909109
8,-1.86,0.454608925740485,0.611751155239909,0.897627353253067
9,-1.84,0.425227673660362,0.622690673784862,0.900771708133084
10,-1.82,0.436530437789458,0.630962222132417,0.916405047893537
11,-1.8,0.479533342388179,0.661878054031685,0.927992621719871
12,-1.78,0.535214534378478,0.67975307873306,0.942354845980655
13,-1.76,0.585512703005798,0.713155806330102,0.951597817769034
14,-1.74,0.62537025031809,0.736781492232106,0.963096943284238
15,-1.72,0.698175395060565,0.755490610562506,0.975441571476166
16,-1.7,0.803384803245927,0.78662877860453,0.992060580723963
17,-1.68,0.860233998150895,0.81545469333053,1.0056123496432
18,-1.66,0.889743606146879,0.830228591831849,1.01462662137001
19,-1.64,0.901019380559131,0.862500684272356,1.03159412348645
20,-1.62,0.918056896977617,0.900800646541664,1.04265042777214
21,-1.6,0.926419421984014,0.926895702501914,1.05996736680364
22,-1.58,0.947132817769817,0.965522146782863,1.07489667276878
23,-1.56,1.00103512395682,0.997261014433269,1.09602324289008
24,-1.54,1.04790904884266,1.02218082056504,1.1023406441717
25,-1.52,1.11412702111276,1.04840368001665,1.11955704256706
26,-1.5,1.17467165152999,1.06568952846579,1.1335255655437
27,-1.48,1.21812933558637,1.10555403396953,1.13984406427686
28,-1.46,1.27749134470278,1.14493773281329,1.15621749180312
29,-1.44,1.35114789024963,1.17236116040195,1.17694026312698
30,-1.42,1.35155147095068,1.19770516052661,1.19162768238822
31,-1.4,1.34374837134972,1.2204302036198,1.20194941465651
32,-1.38,1.34017651292454,1.25168126998669,1.21572029920207
33,-1.36,1.3578172940519,1.27768692955617,1.22588032745932
34,-1.34,1.37207149943989,1.30883075355936,1.23422922723853
35,-1.32,1.37699894619402,1.34528803029599,1.24244522515848
36,-1.3,1.4270257805776,1.38045051148566,1.24807030863429
37,-1.28,1.48227268432022,1.40436310867149,1.26083701288967
38,-1.26,1.4592978812189,1.43236182800917,1.26874568717216
39,-1.24,1.42312665954529,1.461614685999,1.27635712251077
40,-1.22,1.39204023959333,1.49694839257702,1.28308676836827
41,-1.2,1.39760118028494,1.53773986678575,1.29558196737468
42,-1.18,1.45175445731157,1.56932964463178,1.30502116093638
43,-1.16,1.47506522412973,1.59274092430293,1.31087811462281
44,-1.14,1.47438627785782,1.62912099674025,1.32230090856851
45,-1.12,1.63565509246599,1.66373210839004,1.33814552350608
46,-1.1,1.79343843778961,1.71540197321938,1.34170359723935
47,-1.08,1.98920269086749,1.75798365304542,1.35203129069979
48,-1.06,2.1098160392413,1.80100344411534,1.35914976562282
49,-1.04,2.14367077188642,1.83244573751663,1.35978662434542
50,-1.02,2.23220093593496,1.87680834342526,1.36740321420789
51,-1,2.24168902427372,1.90818417291264,1.36947550310261
52,-0.98,2.16685026996376,1.92543965771271,1.36926258447869
53,-0.96,2.09747863299143,1.94137326497206,1.37113612347774
54,-0.94,2.09751980647169,1.96302738927161,1.37664429021828
55,-0.92,2.00855397974767,1.96989155935906,1.37429066497683
56,-0.9,2.00515959504452,1.982385905928,1.37665156665535
57,-0.88,1.97271243131335,1.99605099442433,1.37156092556441
58,-0.86,1.95325013282992,2.00226357894814,1.36869272705828
59,-0.84,1.92400823034851,2.01025614194893,1.36365286165234
60,-0.82,1.91000873545105,2.01039435467027,1.36064535315246
61,-0.8,2.05447361662225,2.03009776616092,1.34858158799986
62,-0.78,2.23926196682949,2.04343579348516,1.33953371484845
63,-0.76,2.3390768520491,2.05043947405798,1.33423404262176
64,-0.74,2.34373062381709,2.03265674816336,1.32359900083527
65,-0.72,2.31631623204354,2.00393389547094,1.30690605003535
66,-0.7,2.18696440393649,1.97251132036294,1.29703092726752
67,-0.68,2.04921862119197,1.92490648282701,1.27710447751549
68,-0.66,1.98322220833116,1.88689855606858,1.26886409425056
69,-0.64,1.81067125113528,1.82852046386314,1.26206639769822
70,-0.62,1.75729019902851,1.77372981598508,1.23787872954331
71,-0.6,1.71061581380468,1.72362639168489,1.21924454893356
72,-0.58,1.7057401875241,1.67153188880478,1.18669104312278
73,-0.56,1.80501643261143,1.62732395152401,1.1636506080043
74,-0.54,1.7278279171585,1.56674316050099,1.13946149224564
75,-0.52,1.56826446063743,1.47165438345962,1.10456470005588
76,-0.5,1.34775376127963,1.38666149712774,1.07931111399474
77,-0.48,1.14668201268645,1.30707586277595,1.04956489230514
78,-0.46,1.06264658977902,1.24519071671591,1.01045195964705
79,-0.44,0.846235567133363,1.15590342901965,0.9915604213236
80,-0.42,0.75276165516863,1.0893227729176,0.977072808543698
81,-0.4,0.718707541544644,1.03431806836528,0.94561227320955
82,-0.38,0.933889848262172,0.999230891495691,0.933592154704511
83,-0.36,1.03652476893878,0.977862054367201,0.910680651574611
84,-0.34,1.035324300657,0.946963940125306,0.882892604196807
85,-0.32,0.987956538761363,0.90735880438258,0.842317133879715
86,-0.3,0.996145539395648,0.854561481663709,0.812493104369334
87,-0.28,1.0184319898367,0.815060049492157,0.770374536666323
88,-0.26,0.709214073082307,0.73837648499233,0.747374666640083
89,-0.24,0.4376600242906,0.678977292025996,0.72456546974173
90,-0.22,0.39964213724408,0.621881760331808,0.685388309666861
91,-0.2,0.519690861105787,0.593590572547455,0.663122677901576
92,-0.18,0.610938880384643,0.561148149710885,0.64197470399093
93,-0.16,0.483016595735376,0.532231776040399,0.611387790083376
94,-0.14,0.391648888366083,0.502774360951786,0.582868429714081
95,-0.12,0.369537729173036,0.481906185104427,0.539097508526229
96,-0.0999999999999999,0.736455784013556,0.48804560528172,0.512176294960817
97,-0.0800000000000001,0.696038626148455,0.465033764365745,0.488774994297313
98,-0.0600000000000001,0.682917162262339,0.42595689666322,0.46168672179917
99,-0.04,0.447215811849213,0.340860316286241,0.435596626002801
100,-0.02,0.40948239374788,0.256409703754399,0.38495553772374
101,0,0.278822399519165,0.16107575090314,0.356016925547191
102,0.02,-0.178422439105118,0.0347970311240186,0.326395535252687
103,0.04,-0.302406430125599,-0.0597922833340821,0.284385125674117
104,0.0600000000000001,-0.229200478146954,-0.129847326792529,0.263565640048434
105,0.0800000000000001,-0.153711853710308,-0.195617798795567,0.232728100207608
106,0.1,-0.15550375362959,-0.247702315893971,0.19622066639148
107,0.12,-0.364155218159782,-0.321253188659832,0.166824311166467
108,0.14,-0.465745237004689,-0.368107457487903,0.13326156730151
109,0.16,-0.532196262310791,-0.394483093457537,0.096599519910823
110,0.18,-0.700296635580477,-0.431407651302667,0.0812371807475434
111,0.2,-0.657959847468139,-0.444267226422581,0.061879316749148
112,0.22,-0.469802804623962,-0.429591223099739,0.0419243811608224
113,0.24,-0.326053980490761,-0.414615894451728,0.0207728587897859
114,0.26,-0.43291451256579,-0.409156408847201,0.0125375729370649
115,0.28,-0.276720079739269,-0.386386567471775,-0.0043045256185401
116,0.3,-0.380721581001767,-0.375934304398396,-0.0117730176057266
117,0.32,-0.416775478472969,-0.358055144492158,-0.0158350128495338
118,0.34,-0.400994083287853,-0.333691934876137,-0.0288615073975452
119,0.36,-0.396143574216266,-0.307158624592637,-0.0325108051143243
120,0.38,-0.142753579785891,-0.260575499412593,-0.0333887473029754
121,0.4,-0.143735852024261,-0.239722527131997,-0.0378002243467589
122,0.42,-0.220445859891991,-0.22367751384861,-0.0419596990992877
123,0.44,-0.294843367071721,-0.210040729341125,-0.0450887489982014
124,0.46,-0.340828371294292,-0.190749129679901,-0.0445654565432113
125,0.48,-0.317609951883002,-0.164224923653148,-0.04050080080216
126,0.5,-0.218690881125267,-0.136135761576685,-0.0404372123849459
127,0.52,0.0181716682092121,-0.0780155851387524,-0.0393764396323321
128,0.54,-0.00526707299567704,-0.0515301517231725,-0.0371104705165351
129,0.56,0.0425513671069936,-0.0196781894323888,-0.033214141709245
130,0.58,0.0865926575577417,0.0033113405260189,-0.0277644848815873
131,0.6,0.225945475716027,0.0385821390984451,-0.0245698307253126
132,0.62,0.163942774515905,0.0363135142175664,-0.0199614911646164
133,0.64,0.0498211951358985,0.0321468366887309,-0.0178907131081498
134,0.66,0.0100264506933511,0.0295175451938352,-0.0145243314347609
135,0.68,-0.0805207184430456,0.0269210964739456,-0.0133995891139144
136,0.7,-0.0778717630963075,0.0361702778946149,-0.00967989686176582
137,0.72,0.135279456443769,0.0568654536906845,-0.00676520215188636
138,0.74,0.293742173497621,0.0768401879219205,-0.0013339658775383
139,0.76,0.21621960438098,0.0662125565968208,0.00186125352383074
140,0.78,-0.147158607858968,0.0308432570121258,0.00520460225502381
141,0.8,-0.278694775659655,0.0270506542303301,0.00758472797114001
142,0.82,-0.1429816588485,0.044799339161836,0.0132368001508323
143,0.84,0.112534972126193,0.0666018272720499,0.0202978724214152
144,0.86,0.186825161952836,0.0822686663799816,0.0252170523502969
145,0.88,0.30982831515636,0.0954117769119278,0.0342592543326088
146,0.9,0.146629106399957,0.0956773546612929,0.0358690821756479
147,0.92,0.219077203388337,0.10963546765954,0.0390075633431529
148,0.94,0.0695702156279804,0.10233495135963,0.0405088104185111
149,0.96,-0.0136050810169502,0.0988703951989272,0.0429362934600382
150,0.98,0.0459016004876715,0.103618416970816,0.0447310797155016
151,1,0.0519363853838362,0.108653932021276,0.0487913316460972
152,1.02,0.0786503079921705,0.115755139367907,0.0539231392236098
153,1.04,0.0961007366605084,0.124518378414296,0.0552385028829624
154,1.06,0.109689988411814,0.134525013630436,0.0565444677288862
155,1.08,0.126410706871761,0.147567520033226,0.0591531098114446
156,1.1,0.234474906756468,0.167386847993331,0.0636886429184991
157,1.12,0.273422900088362,0.177559570328085,0.0673741258193069
158,1.14,0.145715949518331,0.177215885925192,0.0686640667998289
159,1.16,0.165545006704302,0.180201576952377,0.0705294007414638
160,1.18,0.274310552408345,0.208802850965534,0.0738048256566325
161,1.2,0.204365521037572,0.207402904436483,0.0743243501974975
162,1.22,0.215439347859041,0.209430731635264,0.075727781214271
163,1.24,0.221847112670085,0.210086322546756,0.0783546671983487
164,1.26,0.307623510385063,0.22008070848864,0.0795666330178142
165,1.28,0.345847878253707,0.22077103927261,0.0860346212646116
166,1.3,0.271538243740681,0.219744411212977,0.0846376564840319
167,1.32,0.26477667258486,0.218559587497117,0.0852760323306181
168,1.34,0.28051145324132,0.219870891806122,0.0857371367889605
169,1.36,0.152179228143676,0.209697918305207,0.0851526340986628
170,1.38,0.16457800152691,0.210575564139725,0.0850221390076572
171,1.4,0.146582269010513,0.207488746261228,0.0856340907669111
172,1.42,0.145746386648768,0.205640990429724,0.0855254132969725
173,1.44,0.269698860166241,0.207017952220528,0.0881300968984574
174,1.46,0.319433546939019,0.207604064632402,0.0873732669898379
175,1.48,0.3605318337406,0.20172800108462,0.0865168201325885
176,1.5,0.46715462829266,0.20065122595545,0.0851211047241161
177,1.52,0.533865730667167,0.1996023416524,0.085254769944096
178,1.54,0.606280532883692,0.196240628041829,0.0822128593990215
179,1.56,0.448531915907392,0.171523067055412,0.0811867409834381
180,1.58,0.321908262700058,0.137405354930337,0.0763938286594502
181,1.6,0.110016672225667,0.0972564683340517,0.0728525564634091
182,1.62,-0.143350766294049,0.0647290752335652,0.0719721716922748
183,1.64,-0.253401414224204,0.0429538121324798,0.0686760720973221
184,1.66,-0.193141590957003,0.0332158263026999,0.0669891839258499
185,1.68,-0.120015150275937,0.0301311313133246,0.06634450860017
186,1.7,-0.0468277811031135,0.022960351537955,0.0656808419353421
187,1.72,0.0467616643588077,0.018141493652164,0.0646457063127168
188,1.74,-0.0276763700860683,0.00955619800796326,0.0642663199471966
189,1.76,-0.0144262144080885,-0.000669718589754252,0.0638792854645446
190,1.78,0.0147430604706031,-0.00724356842502289,0.0636445094553313
191,1.8,0.00744083760744923,-0.0164458924783773,0.0621801972981757
192,1.82,-0.0289647187343441,-0.0244965576003017,0.0600495025805984
193,1.84,-0.0700672639385581,-0.0367099902159904,0.0566151808558262
194,1.86,-0.0984771297735554,-0.043492287739717,0.0546814592824221
195,1.88,-0.116002359701901,-0.0549573536853132,0.0526618437224589
196,1.9,-0.117059795033573,-0.0563485193428162,0.0518867177696377
197,1.92,-0.108648121225542,-0.0576865201223382,0.0513691346447872
198,1.94,-0.0964014687663995,-0.0588976929809074,0.049589396896539
199,1.96,-0.106196535986353,-0.0627099543102146,0.0488186613157406
200,1.98,-0.093803868048241,-0.0663072933667746,0.0474102438493135
201,2,-0.19398751064875,-0.0736858265427379,0.0433723102450262


==> kSmooth2.csv <==
a,b,c,d,e
1,-2,-0.325606760740961,-0.2299628517608,-0.129318671608616
2,-1.98,-0.281248395879958,-0.219843946322825,-0.127175070627448
3,-1.96,-0.199932117732304,-0.211542562397867,-0.125850911309634
4,-1.94,-0.163796485310014,-0.202078082929353,-0.122843921164926
5,-1.92,-0.12302236033852,-0.192978028291622,-0.116163162541652
6,-1.9,-0.0411637330820829,-0.173670056738872,-0.11328658199652
7,-1.88,-0.0551150728278433,-0.165733143392316,-0.109822319418309
8,-1.86,-0.0821802219540983,-0.158502328276336,-0.107072536454694
9,-1.84,-0.0561714127610412,-0.154233632389298,-0.103243167610512
10,-1.82,-0.0427467429365943,-0.145128948817441,-0.0977623092567738
11,-1.8,-0.0262256621230528,-0.137925799944135,-0.0972189137597621
12,-1.78,-0.0362382824049772,-0.13114264947288,-0.0948706461895286
13,-1.76,-0.0803770156859666,-0.127487042394089,-0.093328989374431
14,-1.74,-0.131127686612632,-0.127011806680871,-0.0906615426985671
15,-1.72,-0.116611309873028,-0.122833664317873,-0.0886890864308225
16,-1.7,-0.12306098392944,-0.118357458871994,-0.0867603709473291
17,-1.68,-0.0851532541499276,-0.107551273539469,-0.0814205670572614
18,-1.66,-0.0438518371028625,-0.0976604222857017,-0.0777794395922847
19,-1.64,-0.0326745071469172,-0.0912179797806105,-0.0758821404001975
20,-1.62,-0.0217114510178648,-0.0814765617348869,-0.0746849541781486
21,-1.6,-0.0390783891735844,-0.0736521700620771,-0.0717174378592743
22,-1.58,-0.0756523591292846,-0.0712381211415423,-0.0701279369860848
23,-1.56,-0.0697827816806659,-0.0653316387276912,-0.0683233764032731
24,-1.54,-0.00239756972390152,-0.0501889886620849,-0.0672098598273764
25,-1.52,-0.0384054760113906,-0.0469229741169749,-0.0637843341747398
26,-1.5,-0.0402049084316832,-0.0384602899555335,-0.0627608310993505
27,-1.48,-0.0228533939442885,-0.0277833420450413,-0.059544705803498
28,-1.46,-0.023984468169347,-0.0187196950231657,-0.0572665060939806
29,-1.44,-0.0107843148346396,-0.0133594214680913,-0.0542797647407873
30,-1.42,0.0267071505566044,-0.00174861506489548,-0.0525868451334649
31,-1.4,0.0334967475814206,0.00754568922590866,-0.0500045493293262
32,-1.38,-0.0163369784683117,0.0135333249047887,-0.0478576525903638
33,-1.36,-0.028438167789218,0.0217016503033276,-0.0461475352181744
34,-1.34,-0.0514765487763008,0.0314608631973413,-0.0417759709926643
35,-1.32,-0.105085590622769,0.0351651731949511,-0.039482038255212
36,-1.3,-0.140311805503984,0.0413015028947447,-0.0387103377686358
37,-1.28,-0.121170978334243,0.0653638138562976,-0.035545430727308
38,-1.26,-0.0810310162201779,0.0890237482841466,-0.0315596018233295
39,-1.24,-0.00200505215833268,0.118347031389481,-0.0283652840209222
40,-1.22,0.0413346722856735,0.144003876821421,-0.0261702525277941
41,-1.2,0.000921184861542795,0.15965499555623,-0.025278329948262
42,-1.18,0.166089689952685,0.194875514638889,-0.0213791799101231
43,-1.16,0.29693592287017,0.229653171577606,-0.018576134728448
44,-1.14,0.423616708607776,0.264217608007731,-0.0145293989455537
45,-1.12,0.398904713375387,0.283922353219201,-0.0117466387785022
46,-1.1,0.377121298435077,0.288814249507889,-0.0119498392781674
47,-1.08,0.460909266153812,0.308331183700945,-0.00803556046148746
48,-1.06,0.613941622367882,0.339182194275884,-0.00390716744167041
49,-1.04,0.603402238412845,0.329478940606762,-0.00114620717411732
50,-1.02,0.535381385436185,0.318882296868125,-0.00303935856310307
51,-1,0.564432518959906,0.297664337500987,-0.00428874552340005
52,-0.98,0.518962562695623,0.259732928329157,-0.00644747416797469
53,-0.96,0.38523102773124,0.233317048538151,-0.00813821546707616
54,-0.94,0.332835758379307,0.198174605861928,-0.0111357469248246
55,-0.92,0.184831488384011,0.155267975828988,-0.0149469663110536
56,-0.9,0.0730374025948841,0.0972336433757722,-0.0212304211681941
57,-0.88,0.0334467860544376,0.0576497118300969,-0.0264549674733406
58,-0.86,-0.046436463404501,0.0215398530208359,-0.0334568886754103
59,-0.84,-0.0189128402818201,-0.00815806228202053,-0.036694595985025
60,-0.82,-0.0328479410489693,-0.053047589641272,-0.0385848188128953
61,-0.8,-0.00874871981699177,-0.110912873059978,-0.0435199893706144
62,-0.78,-0.109486519945215,-0.1700702332333,-0.0473050399311722
63,-0.76,-0.259121329800977,-0.215549989247579,-0.0571718392628402
64,-0.74,-0.42033412556995,-0.264366476101829,-0.0584738673146617
65,-0.72,-0.33221008866474,-0.303885970178531,-0.0574947819820216
66,-0.7,-0.166434159314385,-0.315185275895478,-0.0591781054600942
67,-0.68,-0.389937386338111,-0.373978579920873,-0.0604126660801891
68,-0.66,-0.74242608873754,-0.4299784994025,-0.0619116538467934
69,-0.64,-0.800047200443184,-0.46040323897088,-0.0618529834466431
70,-0.62,-0.657890450897257,-0.459716133326338,-0.0567134810455041
71,-0.6,-0.616179208012616,-0.459885069350548,-0.0506470544070574
72,-0.58,-0.27153423138018,-0.436658028120248,-0.0389887298370725
73,-0.56,-0.00833225119566182,-0.410891565179218,-0.0239382651806607
74,-0.54,-0.121722912987073,-0.419793407170652,-0.0140675274862655
75,-0.52,-0.395712381463482,-0.450277337543374,-0.0106858235021648
76,-0.5,-0.609252545588802,-0.485719684953273,-0.000700148095388929
77,-0.48,-0.538297574976436,-0.470313738175487,0.00629982001799252
78,-0.46,-0.584348213634294,-0.466878289358654,0.0200649720746718
79,-0.44,-0.598140803496878,-0.452637818288799,0.0299205149368575
80,-0.42,-0.5656792122119,-0.416664225985659,0.0417199540538318
81,-0.4,-0.587258488575231,-0.391888588316789,0.0542348775388573
82,-0.38,-0.58519444492874,-0.356403021746942,0.0654207530655929
83,-0.36,-0.432572364755458,-0.285772100061129,0.0787578007783638
84,-0.34,-0.450178497115865,-0.225354299946135,0.0922634987707504
85,-0.32,-0.229280058777955,-0.123744047711759,0.110268205633037
86,-0.3,0.0992520706167902,-0.015217590414837,0.131374099718116
87,-0.28,0.206834527778415,0.0885762639126453,0.158878448583788
88,-0.26,0.252087379739919,0.175242137014186,0.165157048825898
89,-0.24,0.214850511670418,0.2648028454473,0.18188533270356
90,-0.22,0.322481883468835,0.375601157986952,0.197642792379606
91,-0.2,0.529700171283678,0.485308903403463,0.225022617658871
92,-0.18,0.721600388737537,0.585898275908586,0.242208870347895
93,-0.16,0.724747780606356,0.682769772813529,0.258773390630599
94,-0.14,0.797726862816364,0.759035065889303,0.270378200577602
95,-0.12,0.966880197109819,0.848336446600228,0.2827422132076
96,-0.0999999999999999,1.05720573342798,0.909519812482957,0.299551431779626
97,-0.0800000000000001,1.12130633649878,0.948253065608556,0.30500915186058
98,-0.0600000000000001,1.07480578517053,0.948737972590863,0.311942218708878
99,-0.04,1.13038925452023,0.943830733316942,0.310575112932876
100,-0.02,1.07482236344701,0.926483160235739,0.313242879040263
101,0,0.992013853715924,0.883542528379911,0.305891472256805
102,0.02,0.669587242299462,0.819594715410369,0.295572048110333
103,0.04,0.715589324303549,0.777683497513217,0.291564263989239
104,0.0600000000000001,0.604072238842829,0.715469761744003,0.278393600844774
105,0.0800000000000001,0.612219088973209,0.673771927361999,0.265829034884214
106,0.1,0.816334420189864,0.655411820546738,0.255274338344939
107,0.12,0.99048554230022,0.62046183544858,0.245896878722104
108,0.14,0.743898661981013,0.530762114525097,0.235410055042321
109,0.16,0.2062107948497,0.421846721530852,0.221054256622246
110,0.18,0.00154279349827622,0.357002167608468,0.211414760662009
111,0.2,0.228334142722437,0.307260137532517,0.198282390442891
112,0.22,0.198204363896123,0.2504383682856,0.182239373679419
113,0.24,0.147366332892186,0.206108250158488,0.170527429017828
114,0.26,0.142003749088293,0.164116569476721,0.158737288156244
115,0.28,0.201203546998869,0.117659376094449,0.141843565965016
116,0.3,0.213802916864175,0.0783557417446763,0.124306403356447
117,0.32,0.0248197055129739,0.0289019223890437,0.105577125108591
118,0.34,-0.0574143746905196,-0.0271455111493782,0.0839696051222088
119,0.36,-0.118881426476254,-0.062436138444656,0.0683217239333762
120,0.38,-0.0181193175803596,-0.0879843237567492,0.0581411158926737
121,0.4,-0.234518640035939,-0.140930911453965,0.0466927587978806
122,0.42,-0.264874160164233,-0.177176567154642,0.0272603560538845
123,0.44,-0.221534742076166,-0.205022865599149,0.0136724761615832
124,0.46,-0.2311507916768,-0.236764062872146,-0.0017523085154293
125,0.48,-0.306963655091206,-0.280115042054817,-0.0165497218601144
126,0.5,-0.337168981445546,-0.301530971929053,-0.0285981045515274
127,0.52,-0.398784433540676,-0.336568948704873,-0.0419929985160474
128,0.54,-0.281881613918877,-0.359361491827189,-0.0572243709641212
129,0.56,-0.397518307225684,-0.405283365983926,-0.0673374410881528
130,0.58,-0.488085969285733,-0.436125917079686,-0.0780836958620144
131,0.6,-0.136866918379901,-0.437026078649628,-0.0932921626646682
132,0.62,-0.373461908469797,-0.484912371182686,-0.103034662304057
133,0.64,-0.67924698878519,-0.532699365059882,-0.11026510734213
134,0.66,-0.763132512914395,-0.550600067676688,-0.122881200809655
135,0.68,-0.626050913912567,-0.548014017860647,-0.128642468821141
136,0.7,-0.788613376520601,-0.564076539379396,-0.13208011873469
137,0.72,-0.689033880647473,-0.553907030533056,-0.138549443933988
138,0.74,-0.735099711453552,-0.533086246888915,-0.145597029717673
139,0.76,-0.754071516218562,-0.51825885382234,-0.141212072531387
140,0.78,-0.839850081208891,-0.500445204588128,-0.139946061389819
141,0.8,-0.7613414663297,-0.454781154822028,-0.137761754853874
142,0.82,-0.503430309565613,-0.373427454841799,-0.130640525867818
143,0.84,-0.417093705325459,-0.318717443131818,-0.127260559554304
144,0.86,-0.126799640843739,-0.26007320659824,-0.123508526722644
145,0.88,-0.117483994320862,-0.213790844921933,-0.119339479773854
146,0.9,-0.0302998025004342,-0.166869561958201,-0.116092981107143
147,0.92,-0.00824631849028116,-0.121238508182166,-0.11328246499469
148,0.94,-0.032606075639643,-0.091376850219297,-0.108267165957618
149,0.96,-0.115714951989118,-0.0502799887010909,-0.102193027290239
150,0.98,-0.0512813812544698,-0.0187536694050312,-0.0928684361171907
151,1,0.0639061495640647,0.00803526261606286,-0.0903180379914593
152,1.02,0.21410695728631,0.0590669168524804,-0.0824071412437098
153,1.04,0.107967731409687,0.0773954770768984,-0.0777062763007308
154,1.06,0.0764885795984705,0.0977351976334588,-0.0739279752371675
155,1.08,0.163052352880247,0.113785432225651,-0.0734884532169274
156,1.1,0.172018097238776,0.126236325164785,-0.0723949630837827
157,1.12,0.122202643768153,0.137459849905869,-0.0697395715383963
158,1.14,0.360690999374298,0.154766550629651,-0.0636698256498082
159,1.16,0.347650887809163,0.163622439907266,-0.0639992208075394
160,1.18,0.188415739310153,0.166342535908148,-0.0636469243989574
161,1.2,0.226358881110227,0.169049192390205,-0.0627080956356838
162,1.22,0.472051974461145,0.180239524013154,-0.0600083831816059
163,1.24,0.42867720208913,0.176459193935872,-0.0588481338571656
164,1.26,0.421812073665465,0.165788208978599,-0.0580662900956581
165,1.28,0.346044925096156,0.15500011900218,-0.0577689742880182
166,1.3,0.307967380004822,0.143910655474597,-0.0591570901864915
167,1.32,0.232326803454208,0.125361554836918,-0.0616948360559301
168,1.34,0.149271990942511,0.0976922334985346,-0.0635121471215466
169,1.36,-0.065816423722669,0.0731980007319221,-0.0684221498899706
170,1.38,-0.263030495551285,0.0476245588874773,-0.0754234790374677
171,1.4,-0.392488564001131,0.0149507878554595,-0.080967656012407
172,1.42,-0.312877353151282,-1.65992340391788e-05,-0.0834262082558925
173,1.44,-0.281774587770586,-0.00522235011680711,-0.0834049651058313
174,1.46,-0.186312042697854,-0.00465645021869258,-0.0822866538986038
175,1.48,-0.0628783146473229,-0.0102903467126,-0.0828298495718529
176,1.5,0.0439291515660045,-0.0103099648274592,-0.0828114867646719
177,1.52,0.10679214680039,-0.0150013782881035,-0.0820814160997114
178,1.54,0.192549151418782,-0.00762615232609527,-0.0853278824577203
179,1.56,0.170719466181125,-0.0287003520111442,-0.0897554549900381
180,1.58,0.133237935417645,-0.0485302000550629,-0.0942938627892648
181,1.6,0.139000904556985,-0.0566074904749706,-0.0979950688258074
182,1.62,0.112205488141123,-0.0739465852603702,-0.100804920125819
183,1.64,0.0524489106912624,-0.0857717180373597,-0.105389689063613
184,1.66,-0.0598063547032323,-0.113186867049916,-0.112646627406213
185,1.68,-0.191796751228375,-0.140156074034604,-0.117069039514194
186,1.7,-0.222209085547221,-0.153673071902058,-0.117609658632613
187,1.72,-0.215135774546928,-0.15783506304436,-0.11983154516083
188,1.74,-0.208169750916387,-0.166969129643547,-0.121314738149585
189,1.76,-0.276348443325303,-0.179384916189501,-0.12285190002458
190,1.78,-0.340351855588568,-0.18931973415096,-0.12996080243659
191,1.8,-0.376305102136874,-0.198325406660087,-0.130808644318074
192,1.82,-0.405271830272572,-0.205296669500327,-0.131625891890156
193,1.84,-0.40486539698051,-0.209357566180318,-0.132420986299276
194,1.86,-0.395033498220006,-0.213638327255748,-0.132237277855273
195,1.88,-0.354286185248456,-0.219169549611356,-0.131758476430828
196,1.9,-0.325900543345531,-0.217542865030316,-0.131803271285774
197,1.92,-0.339330297825448,-0.219767362604171,-0.131876182507168
198,1.94,-0.323356771501626,-0.221523024085252,-0.132069374630036
199,1.96,-0.2982379232706,-0.219021470346079,-0.133300292543946
200,1.98,-0.301834105558505,-0.218196970229805,-0.131733622256222
201,2,-0.30837925573294,-0.222291419506929,-0.131930580154125


==> pred1.csv <==
a,b,c,d,e
1,-2,-0.837677452048954,-1.03731494681909,-1.06478422522072
2,-1.98,-0.843583782578132,-1.02783378707453,-1.05848819720725
3,-1.96,-0.844472560993821,-1.02249248107083,-1.04834930442899
4,-1.94,-0.845337481989997,-1.01120334374413,-1.0405560491696
5,-1.92,-0.849292433781112,-1.005120712654,-1.02626028085618
6,-1.9,-0.849930855027619,-0.995732353159525,-1.014565089706
7,-1.88,-0.831070156823861,-0.980234495797405,-1.00255088341402
8,-1.86,-0.830235513654469,-0.972352743665507,-0.993923502655575
9,-1.84,-0.819082878782482,-0.961031368774516,-0.98786769754981
10,-1.82,-0.817022127209491,-0.956049135194863,-0.988271580875878
11,-1.8,-0.831733753474,-0.958594460947345,-0.978715192574474
12,-1.78,-0.835286894463658,-0.945374347469006,-0.967486992895744
13,-1.76,-0.833121992502385,-0.927149039305765,-0.96005907377363
14,-1.74,-0.831058078922859,-0.922638490717704,-0.950355752247751
15,-1.72,-0.835976411622721,-0.914480788898018,-0.931153064832214
16,-1.7,-0.840758862850681,-0.904181686948006,-0.911164182487035
17,-1.68,-0.844361521103158,-0.895685314691343,-0.900563015428751
18,-1.66,-0.845521384161748,-0.879473941724016,-0.886087280478412
19,-1.64,-0.833216175265004,-0.861626431534762,-0.866654197587777
20,-1.62,-0.821306091438834,-0.846861536854645,-0.856846831478581
21,-1.6,-0.812539119968908,-0.831165430930343,-0.845690177380214
22,-1.58,-0.783930652521252,-0.804677833625516,-0.832352295184895
23,-1.56,-0.760280178042331,-0.784874005683001,-0.813974969671092
24,-1.54,-0.746201169526478,-0.767620226824548,-0.789017483004941
25,-1.52,-0.739016808688336,-0.740127491491882,-0.768816350615944
26,-1.5,-0.717388180050203,-0.730132988306659,-0.756218150804922
27,-1.48,-0.705376740122116,-0.704740371952247,-0.750778946153964
28,-1.46,-0.680010718331987,-0.679445335087266,-0.738555932460152
29,-1.44,-0.662224140114246,-0.66317324037187,-0.723735534105282
30,-1.42,-0.647733107797992,-0.640595288828326,-0.71591842167744
31,-1.4,-0.63290597351046,-0.622635985268326,-0.711387010867853
32,-1.38,-0.62263444619404,-0.602346017658012,-0.707365680026383
33,-1.36,-0.610944993102892,-0.589371131078006,-0.700817158428894
34,-1.34,-0.598712427857794,-0.581410948963883,-0.69165449541442
35,-1.32,-0.590670904417474,-0.570058898054953,-0.675355236223586
36,-1.3,-0.583783000360677,-0.557522467214142,-0.663313202133563
37,-1.28,-0.574918419892801,-0.54727394368497,-0.654394774778099
38,-1.26,-0.562981024672904,-0.53926283219694,-0.649068270335956
39,-1.24,-0.551220020216651,-0.537451170248378,-0.649281340186952
40,-1.22,-0.54063108808511,-0.527826271021471,-0.64850419421467
41,-1.2,-0.535561178021344,-0.522809881079133,-0.651967934575651
42,-1.18,-0.52038430089125,-0.514519468593455,-0.652559402943613
43,-1.16,-0.507472375445348,-0.520035600749862,-0.65090642716531
44,-1.14,-0.505665406732975,-0.51824600920079,-0.643669794745574
45,-1.12,-0.502024793071818,-0.522049713785579,-0.642903927695774
46,-1.1,-0.501706834152881,-0.517709444019635,-0.64585641085624
47,-1.08,-0.499863729647699,-0.522387686877854,-0.647954325300219
48,-1.06,-0.502563687009331,-0.527735482218327,-0.652470160969053
49,-1.04,-0.502230818783769,-0.531033928842013,-0.643631895090723
50,-1.02,-0.498918723862541,-0.52914961946127,-0.625454466127883
51,-1,-0.489122779128056,-0.535488398026768,-0.613755773462733
52,-0.98,-0.482136388560369,-0.538817883331885,-0.618658699503857
53,-0.96,-0.477114209447368,-0.531739813605713,-0.606390566370026
54,-0.94,-0.466933047726231,-0.522607282150987,-0.589065281888266
55,-0.92,-0.462487337926814,-0.514177975795429,-0.560302449936357
56,-0.9,-0.46283771121233,-0.501211077395238,-0.540876653772208
57,-0.88,-0.465542103221907,-0.493847622333854,-0.530360173481769
58,-0.86,-0.470367574697345,-0.480962667639795,-0.507307990701436
59,-0.84,-0.47315114540679,-0.473817844649049,-0.487769737142207
60,-0.82,-0.48109462348108,-0.468194656870054,-0.480710269081091
61,-0.8,-0.480576200099135,-0.457070971085655,-0.4638097842221
62,-0.78,-0.478761166889783,-0.449627471672179,-0.455276704834648
63,-0.76,-0.476287078710389,-0.443192097475948,-0.439538020947094
64,-0.74,-0.492137299919169,-0.439446085846443,-0.435859780038596
65,-0.72,-0.517215964211941,-0.440660700170329,-0.44390091419491
66,-0.7,-0.514857530659654,-0.435865366881769,-0.442825589947852
67,-0.68,-0.513228500761227,-0.428877743880237,-0.431557657829896
68,-0.66,-0.496205543233134,-0.408898212785719,-0.399983671496116
69,-0.64,-0.491877859031507,-0.387347932904074,-0.363576288532296
70,-0.62,-0.491454006654306,-0.377509675974462,-0.332990533437286
71,-0.6,-0.494801470923343,-0.372675322290895,-0.31378691667169
72,-0.58,-0.494524053748396,-0.381837299998971,-0.288013298108091
73,-0.56,-0.494836839891023,-0.399364757142032,-0.281974290462732
74,-0.54,-0.497249331328668,-0.41357603535786,-0.273315583265281
75,-0.52,-0.508499151230958,-0.421815449349632,-0.261430336485499
76,-0.5,-0.496048107623222,-0.418141995318197,-0.24634289882705
77,-0.48,-0.470812661333748,-0.400809550325107,-0.206962634327535
78,-0.46,-0.451715680460053,-0.387521612597565,-0.188340016607925
79,-0.44,-0.428504997005519,-0.375941289982699,-0.166990867319762
80,-0.42,-0.423585480261974,-0.368539490124229,-0.152900961685138
81,-0.4,-0.40572972798733,-0.354212651479494,-0.146617628285095
82,-0.38,-0.387048058702446,-0.338184437661549,-0.134571644917464
83,-0.36,-0.368951475824887,-0.317695930623037,-0.128612772525086
84,-0.34,-0.349490648108419,-0.294243630701278,-0.117364821831447
85,-0.32,-0.311078654426105,-0.271837124626467,-0.101022050401376
86,-0.3,-0.284552618431049,-0.248895862358164,-0.0984273415819524
87,-0.28,-0.271300279396273,-0.23731191274101,-0.100296078397158
88,-0.26,-0.252865232879086,-0.227210128348878,-0.0996971277417076
89,-0.24,-0.218041724019984,-0.220838659323991,-0.0864486472296262
90,-0.22,-0.186750375220415,-0.18971248517875,-0.0781460058372996
91,-0.2,-0.166913981393696,-0.161381070333758,-0.0635733599536021
92,-0.18,-0.139133846963872,-0.118347725859534,-0.0391685090888323
93,-0.16,-0.122164684593833,-0.0944090345787341,-0.0290176305610462
94,-0.14,-0.109808089502252,-0.067759896813582,-0.0113295348390291
95,-0.12,-0.106347697722749,-0.0438870265098225,-0.00322921923969904
96,-0.0999999999999999,-0.107674347397132,-0.0287398121490837,0.00126192021515342
97,-0.0800000000000001,-0.0952159323578309,0.000596041023282624,0.0244218806634057
98,-0.0600000000000001,-0.0841734612070328,0.0231134050968126,0.0398293625227632
99,-0.04,-0.0673715677434325,0.0496392903882388,0.0430187228919369
100,-0.02,-0.0439538971255666,0.0639502499470053,0.0465757960339563
101,0,-0.0265578953888137,0.0932374003465733,0.0626302660551492
102,0.02,-0.00961842191699049,0.129039683917994,0.0712523431581704
103,0.04,0.0159145563156334,0.145848088747791,0.0681761315979477
104,0.0600000000000001,0.0481631901117784,0.171079453114501,0.0729494099782674
105,0.0800000000000001,0.0679419267527237,0.191958145969794,0.0861283230213293
106,0.1,0.0937048669338839,0.212458349991676,0.0518871255772912
107,0.12,0.115515756961577,0.229785878714079,0.0344393870938171
108,0.14,0.131844145471074,0.25987935434749,0.044577486386776
109,0.16,0.151210025754179,0.267496807090414,0.0426099265909386
110,0.18,0.172018396458799,0.261197687687385,0.0368048427079079
111,0.2,0.196218150357861,0.25582556012044,0.0468357713838327
112,0.22,0.208123877227325,0.249218437090155,0.0337639835882311
113,0.24,0.239995747244378,0.243400021527478,0.0357188547466918
114,0.26,0.27211956522815,0.238112156705956,0.0434655712063891
115,0.28,0.290908062076691,0.240005591159848,0.0603544483628505
116,0.3,0.32075843337866,0.257569752339949,0.098340257591333
117,0.32,0.330289596624922,0.26083725148558,0.124335261664734
118,0.34,0.345116120413016,0.273831904132997,0.159850930593769
119,0.36,0.363938096108523,0.297563004205115,0.189478490168008
120,0.38,0.375791284129381,0.340448355912908,0.234419350558595
121,0.4,0.395519575691407,0.359607582370596,0.258448236381715
122,0.42,0.402807947856401,0.367345540066938,0.272314220592555
123,0.44,0.398174346379463,0.357311759138313,0.282172866259801
124,0.46,0.392942673100598,0.342883232900044,0.296153668732464
125,0.48,0.384584901725478,0.334699928017504,0.321804964723412
126,0.5,0.366997756326792,0.32507338020339,0.333438573996971
127,0.52,0.370539608752747,0.329034057233815,0.363652949698318
128,0.54,0.368350129036562,0.3311224059889,0.399618907319386
129,0.56,0.362448786069864,0.33345342317061,0.406795963037831
130,0.58,0.34425700886538,0.317022685994494,0.399893894615591
131,0.6,0.336070867792505,0.311024752617357,0.403557233323293
132,0.62,0.326855274345195,0.310105994483901,0.405623175275717
133,0.64,0.329618732220565,0.320167247801135,0.421957681655983
134,0.66,0.332252381328781,0.326390198120616,0.426373808930482
135,0.68,0.329364917546816,0.335149029045334,0.42018589276433
136,0.7,0.322656315922281,0.333002497060764,0.402580348796528
137,0.72,0.330599093060066,0.337529401473217,0.383626404753378
138,0.74,0.341168133953742,0.352367063304714,0.382357191198373
139,0.76,0.352421547483636,0.358991712269114,0.380022434772375
140,0.78,0.364980888769885,0.373090040143008,0.380396611285956
141,0.8,0.362547855291378,0.375633507828904,0.382095757153778
142,0.82,0.35805981944942,0.374713818468714,0.384632849098565
143,0.84,0.352576801725951,0.368071232253059,0.388269849139533
144,0.86,0.347597130781724,0.37765005926633,0.39789164376311
145,0.88,0.349406861974006,0.385198887976696,0.414559634190019
146,0.9,0.346945648565712,0.380203970243627,0.437839505065514
147,0.92,0.353593093852397,0.376251644283186,0.452486758711422
148,0.94,0.373394261286413,0.372345905486057,0.453342502776197
149,0.96,0.391200651691401,0.370340611480741,0.446419348707209
150,0.98,0.408011574397705,0.375405739369203,0.461432773179974
151,1,0.431555828519767,0.382051143267532,0.490897220588265
152,1.02,0.454810059155671,0.386237305206572,0.504454014324897
153,1.04,0.47595604000317,0.393517996948473,0.506436044689752
154,1.06,0.492402923569763,0.402718410011279,0.513771753143019
155,1.08,0.51535466723032,0.41282973087154,0.522774768685577
156,1.1,0.536582984993128,0.431180391775846,0.526149753722559
157,1.12,0.547591900294041,0.441588642438845,0.533248600438986
158,1.14,0.561219916722097,0.454076426227205,0.545737246199537
159,1.16,0.573604662818454,0.478536010867435,0.551252127891858
160,1.18,0.593471605710669,0.488948711998535,0.559388834553204
161,1.2,0.597888628899052,0.506378297297794,0.576164593388995
162,1.22,0.624025861246823,0.523842387712201,0.588205337327883
163,1.24,0.643928495743437,0.544444019564465,0.606651825538096
164,1.26,0.661603318656349,0.55865740311825,0.615405618796338
165,1.28,0.672723315089716,0.576975509604333,0.625340695604346
166,1.3,0.696504672714655,0.590745983119876,0.639685529391418
167,1.32,0.710508624844118,0.604284641898968,0.651631060205107
168,1.34,0.725891938527957,0.631106911224451,0.665145899269018
169,1.36,0.742091449409544,0.647174312899267,0.669712117396128
170,1.38,0.757478058483077,0.667511433860214,0.674122876588606
171,1.4,0.79104756730787,0.692784093780778,0.685880371083573
172,1.42,0.7991937977063,0.709907927047829,0.700583612399402
173,1.44,0.810509957733326,0.72276281938073,0.716294531902534
174,1.46,0.82886602091782,0.733147758447149,0.728233276492139
175,1.48,0.846951070398755,0.745118978764205,0.75443842468548
176,1.5,0.877305379243358,0.763300239953965,0.777620867309131
177,1.52,0.900391413853502,0.778516623794945,0.803159722879468
178,1.54,0.915536069473995,0.795437281952636,0.816378247281098
179,1.56,0.935704583179116,0.80533249596713,0.824716982659558
180,1.58,0.956877834652198,0.811676745732112,0.828568032457816
181,1.6,0.979945534864449,0.824604243235249,0.832651700034693
182,1.62,0.996634129837894,0.8423906191358,0.832495370855653
183,1.64,1.00134131968074,0.858646139449648,0.834987546730186
184,1.66,1.0049957216243,0.86841141041335,0.844354443501967
185,1.68,1.01260486280169,0.883535485358657,0.849856797999633
186,1.7,1.02852328729079,0.89133951166679,0.856243701133549
187,1.72,1.05005167277888,0.907670439055064,0.863987012513007
188,1.74,1.06923400814699,0.930591491406483,0.869704158988453
189,1.76,1.08182663522628,0.943367234521479,0.878366520018265
190,1.78,1.08594127799056,0.95645276029699,0.887303973586358
191,1.8,1.09526578771154,0.962518083161487,0.887359646282186
192,1.82,1.108446767452,0.978540733650055,0.885107886853086
193,1.84,1.12897576187267,0.992253901085478,0.882265221917044
194,1.86,1.15456768758921,1.00754314092978,0.894072261428845
195,1.88,1.17056721079344,1.02373939160161,0.908852980861807
196,1.9,1.184068412822,1.03429331079617,0.921430399379772
197,1.92,1.19589728226725,1.05290519414158,0.934344719179847
198,1.94,1.2014402705618,1.07098886418264,0.953641442200626
199,1.96,1.21018177683715,1.09318370499424,0.969574989314085
200,1.98,1.21875782967745,1.10535832384945,0.981276377706903
201,2,1.22565565470149,1.12322317573298,0.990888296016577


==> pred2.csv <==
a,b,c,d,e
1,-2,1.07492518803254,0.793381976802234,0.551428814108234
2,-1.98,1.08740435241744,0.808416635550887,0.572121296782167
3,-1.96,1.09692687993329,0.832363837761985,0.587801647339227
4,-1.94,1.10663019060572,0.84323463059827,0.602960173680701
5,-1.92,1.11278385361372,0.867192189448125,0.637280215862945
6,-1.9,1.12485948703188,0.881115914633854,0.662364095531303
7,-1.88,1.13936280710508,0.883947427107249,0.68338300501575
8,-1.86,1.16111337207396,0.90532578187203,0.696503566296247
9,-1.84,1.17826775271555,0.926459251417844,0.72102089552688
10,-1.82,1.18262310652591,0.947592889476321,0.744894931000542
11,-1.8,1.19431008094485,0.954777583517888,0.769548494506267
12,-1.78,1.2054697775645,0.98060354756,0.790321318769335
13,-1.76,1.2231272458422,1.00840493854133,0.818875798214932
14,-1.74,1.23165439767869,1.02399552009725,0.863084629609059
15,-1.72,1.23969899330147,1.04587493016093,0.889775547597074
16,-1.7,1.24367711782852,1.0692987004224,0.923400902051638
17,-1.68,1.24676463415662,1.07625733148291,0.955614492270078
18,-1.66,1.2593157531847,1.10094458135306,0.990582934826459
19,-1.64,1.27633462363391,1.12762339056936,1.01554852031032
20,-1.62,1.28804232444204,1.16438806223303,1.06637793954408
21,-1.6,1.30182337160737,1.18087031931989,1.09428125128812
22,-1.58,1.3070631274038,1.20076827105914,1.12539811907737
23,-1.56,1.32875959603844,1.22348094794814,1.1796943862866
24,-1.54,1.34008329915699,1.23661296350208,1.21908560375915
25,-1.52,1.34982970106719,1.26029007097358,1.25038446852553
26,-1.5,1.36281061095901,1.29575851887876,1.28346583386001
27,-1.48,1.36601798387684,1.32494000442441,1.32518363693381
28,-1.46,1.38115099620932,1.35093516975739,1.35231343516824
29,-1.44,1.38931663249552,1.37439887009856,1.37160197051876
30,-1.42,1.39146507663399,1.39370647146173,1.41745738881056
31,-1.4,1.41397487905301,1.41493772508881,1.45302498600888
32,-1.38,1.4337874674705,1.43924084261408,1.49021591861491
33,-1.36,1.42609575458941,1.46278303419852,1.53745356660165
34,-1.34,1.43156007298742,1.48734696950481,1.56307425615216
35,-1.32,1.43811567210459,1.5124750551053,1.6063946727542
36,-1.3,1.46639331685866,1.54304476739269,1.63686916682928
37,-1.28,1.49007309014182,1.57938233633938,1.66302633661006
38,-1.26,1.50754609846927,1.61244581982085,1.70465409496413
39,-1.24,1.52322876474973,1.64202682001795,1.73454063194825
40,-1.22,1.54919835107663,1.67546652717,1.77838484145674
41,-1.2,1.57508664538618,1.69809603240557,1.81081462895314
42,-1.18,1.59295494156831,1.72403940348103,1.8379109128747
43,-1.16,1.61432665862455,1.74408806525608,1.86954543176963
44,-1.14,1.62268380026358,1.76710067435197,1.89414921352233
45,-1.12,1.62631713771271,1.77800385768539,1.92858431542096
46,-1.1,1.63599098100259,1.80300152862265,1.94784494805854
47,-1.08,1.62984913096075,1.81890186652094,1.9694525452902
48,-1.06,1.61287805432491,1.82981535451975,1.99649816809231
49,-1.04,1.60798693438467,1.84790382027733,2.01200107581837
50,-1.02,1.61415824660334,1.87760166803289,2.02795035246198
51,-1,1.61543023417348,1.91358570526157,2.0384593468647
52,-0.98,1.6203353785871,1.93484752433879,2.04357946604538
53,-0.96,1.62806693440598,1.94898026269711,2.04262184276466
54,-0.94,1.64037732134583,1.95398417298085,2.03506613186357
55,-0.92,1.65216023097424,1.96918306744183,2.04888768560124
56,-0.9,1.66409296982248,1.99151795420626,2.06538392879778
57,-0.88,1.66233914098172,2.00478937341272,2.06912445189132
58,-0.86,1.66971616932698,2.01920159890843,2.08089065251071
59,-0.84,1.66656414928156,2.01348633033495,2.07213799092543
60,-0.82,1.67160931053187,2.01277822746859,2.07232743660421
61,-0.8,1.67070646209873,2.00207459673209,2.07652378212375
62,-0.78,1.66543975368795,2.00553940983391,2.07396205919105
63,-0.76,1.65717908529424,1.98733986725877,2.06248547407017
64,-0.74,1.64069972829948,1.95843184053357,2.03926823197432
65,-0.72,1.6234786789898,1.91674898388774,1.98846265795198
66,-0.7,1.60312082531747,1.85873966917236,1.94950511450289
67,-0.68,1.58332701178788,1.82571452777385,1.90866078857559
68,-0.66,1.55060511584603,1.78729493964768,1.88385298701004
69,-0.64,1.53084002323276,1.74947564937684,1.86612556277005
70,-0.62,1.49357064978876,1.70102431720979,1.84037399415822
71,-0.6,1.47757386626636,1.65364154984254,1.7933713870607
72,-0.58,1.4617809428603,1.60970450543268,1.73880604832563
73,-0.56,1.44172407957926,1.57278774156934,1.6954584416467
74,-0.54,1.41199329580015,1.53761721005707,1.64540445035309
75,-0.52,1.38654621785032,1.48257250063913,1.56993801048099
76,-0.5,1.3688630568035,1.43130506948648,1.49485670904743
77,-0.48,1.347542750379,1.34875111617051,1.42919328683214
78,-0.46,1.32501947456515,1.29102343060475,1.35058423867223
79,-0.44,1.28911528601033,1.23821979880569,1.26660076928615
80,-0.42,1.24229165635564,1.18414322058236,1.201605419564
81,-0.4,1.2244918877084,1.12937484250132,1.15037575427784
82,-0.38,1.19497878417241,1.05996144959034,1.07104340673215
83,-0.36,1.16785025481473,1.00060036182354,0.991000395387801
84,-0.34,1.12719228633593,0.954243075872567,0.943994574942578
85,-0.32,1.05828161355087,0.885437444237447,0.907254099504231
86,-0.3,0.999414917846528,0.843567190322994,0.851426840108055
87,-0.28,0.938893953395266,0.795121246359743,0.803140977671712
88,-0.26,0.909032878947854,0.738788049339751,0.755097341956655
89,-0.24,0.862926445890565,0.689900687108081,0.693035743167272
90,-0.22,0.835958144864498,0.613262289219539,0.61389709840234
91,-0.2,0.792879480425164,0.557637687628249,0.536940862965312
92,-0.18,0.752108884129613,0.50548031969243,0.459311136381954
93,-0.16,0.73421248912216,0.456303036569802,0.389407849388971
94,-0.14,0.693881487563918,0.398123181622712,0.334169794247717
95,-0.12,0.632241395155366,0.335057815618391,0.271088705594641
96,-0.0999999999999999,0.57656453272045,0.270614343809815,0.186018635897092
97,-0.0800000000000001,0.501466394694558,0.218725054377538,0.117833203154463
98,-0.0600000000000001,0.437042652342841,0.177061764717906,0.069278776333265
99,-0.04,0.38388633916374,0.130210301524665,0.0270981399495242
100,-0.02,0.336240825908771,0.0911162475693004,-0.0169953682730358
101,0,0.281240208857326,0.0468974262160485,-0.0504145391720319
102,0.02,0.225551085142794,0.0196078306826924,-0.0490039091144993
103,0.04,0.181065670211717,-0.00761274495391845,-0.0687299473292316
104,0.0600000000000001,0.111132566328941,-0.022979943181004,-0.0770328707469682
105,0.0800000000000001,0.0668426148543013,-0.0308661539925425,-0.113974749322929
106,0.1,0.0227920266838765,-0.0889538010635759,-0.136874442869159
107,0.12,-0.0185070091657569,-0.140409580201862,-0.162979044345315
108,0.14,-0.0439597639921834,-0.192301817751263,-0.19582057360598
109,0.16,-0.057593378715587,-0.20879338670636,-0.21490625081167
110,0.18,-0.0755850299397767,-0.220695194197451,-0.236614072468338
111,0.2,-0.065231609703705,-0.208691112918619,-0.247420398398223
112,0.22,-0.0712804323154672,-0.208209890753038,-0.254888118588541
113,0.24,-0.0932428375532382,-0.218043229990939,-0.287470960638654
114,0.26,-0.1062081877618,-0.2196445581991,-0.279253379462661
115,0.28,-0.132121151321309,-0.226193249164535,-0.280465954654012
116,0.3,-0.149816231765319,-0.224890382716745,-0.267353145318543
117,0.32,-0.17595338025413,-0.227348114048586,-0.263205618346502
118,0.34,-0.186892375717009,-0.229511031591738,-0.263986532843348
119,0.36,-0.200845876467046,-0.2412285159131,-0.25136281573492
120,0.38,-0.218425123015218,-0.254558999357465,-0.249462108937568
121,0.4,-0.225956915067726,-0.254891414178925,-0.257150207424425
122,0.42,-0.205286770261053,-0.234638220498299,-0.258367202405243
123,0.44,-0.203126670199577,-0.200071931302553,-0.250068262721312
124,0.46,-0.198498167835542,-0.185015886523432,-0.254521697022628
125,0.48,-0.190859378597009,-0.171345685763359,-0.252740916725601
126,0.5,-0.18031374996929,-0.153930399686941,-0.2384513518738
127,0.52,-0.168032681006108,-0.122232028018278,-0.184155645448241
128,0.54,-0.156050235968247,-0.0902667772995828,-0.157021064966492
129,0.56,-0.146251008748389,-0.0690466020104498,-0.14602657976033
130,0.58,-0.150422685056183,-0.036742226423964,-0.127004013808858
131,0.6,-0.127907110316132,-0.0125168828645104,-0.0992102108837906
132,0.62,-0.0716908843339137,0.0169898261281864,-0.0605723739497396
133,0.64,-0.0489385638832549,0.030170876703187,-0.0340430483174824
134,0.66,-0.0304083623489349,0.0496926829761485,0.0015140408567977
135,0.68,-0.026158558510789,0.0615134226937114,0.0134901057124961
136,0.7,-0.0184219814004968,0.0645135665958013,0.0291832462374065
137,0.72,-0.00639216433768903,0.0727275906453558,0.040175879127185
138,0.74,-0.00267503444359292,0.0724754889120466,0.0439899328134989
139,0.76,0.00663145015654391,0.0786896512726014,0.0463433358278906
140,0.78,0.0174685646699281,0.0850284653875685,0.0394753820648673
141,0.8,0.0204913282144656,0.0818668158095808,0.0417359142126789
142,0.82,0.0487689178139085,0.105557297663685,0.0596336143587962
143,0.84,0.0846163442126046,0.119690854288724,0.0854652366726165
144,0.86,0.133690429101209,0.12785445587747,0.1070000282565
145,0.88,0.171401884731872,0.123953366893411,0.129092709257527
146,0.9,0.214406971978792,0.13355041376093,0.144058864097405
147,0.92,0.228011369301645,0.132957077248497,0.149489738097724
148,0.94,0.233239432794523,0.125655475310642,0.167208328608418
149,0.96,0.243297818001093,0.11597649417571,0.171137265717628
150,0.98,0.243321976622458,0.108390021573733,0.158564606747518
151,1,0.244603106437043,0.0836553901731295,0.146121445742662
152,1.02,0.255156094065842,0.0671615331090689,0.138062199767187
153,1.04,0.258881411775797,0.0544695840763003,0.135429915975415
154,1.06,0.266402222486912,0.0558372678718324,0.146252495864978
155,1.08,0.267198590839823,0.0598501980755103,0.143541189346465
156,1.1,0.26187477120963,0.0633407426922837,0.139088581688474
157,1.12,0.256357373222492,0.0697656575091227,0.142655291892886
158,1.14,0.254851554819233,0.0681262508832395,0.138225950651933
159,1.16,0.254184027312458,0.0743777239644964,0.143354710980206
160,1.18,0.244894836356057,0.0699933950693709,0.139722323071569
161,1.2,0.230693400826663,0.0625805658704735,0.130380235132468
162,1.22,0.216463586258473,0.0586079939167026,0.12640668092305
163,1.24,0.21421555034027,0.0518294022834248,0.122906023580024
164,1.26,0.221920201412881,0.052598267631077,0.124016454853808
165,1.28,0.243978484959563,0.0648671424941025,0.134950946237666
166,1.3,0.248736148928507,0.0683647548103669,0.139466351120538
167,1.32,0.253922402750086,0.068574987487709,0.139180892399967
168,1.34,0.260159742074448,0.0708231159634745,0.146686809795785
169,1.36,0.265247153976305,0.0693788394220934,0.145479073127203
170,1.38,0.26763109758257,0.0672035084172072,0.142334092928851
171,1.4,0.26990529210572,0.0641140803914493,0.139149012161145
172,1.42,0.264196318153434,0.0655628372177471,0.14239420493277
173,1.44,0.255236747527704,0.0599527653136026,0.136957503763479
174,1.46,0.244630699926518,0.054351727459853,0.140541388110758
175,1.48,0.240197206564745,0.0535647711103454,0.138112577829477
176,1.5,0.228052283497379,0.0478139086414761,0.125941298579686
177,1.52,0.223096385950288,0.0483774491800506,0.127212894048479
178,1.54,0.217506112947683,0.0512042964975402,0.12090645724984
179,1.56,0.219388292128666,0.0567058853483758,0.115017154271469
180,1.58,0.2197201475688,0.066945902566175,0.102984064961538
181,1.6,0.218715815744516,0.0735545040376658,0.0898820784628547
182,1.62,0.222133178473813,0.0783347001443097,0.0592655861607385
183,1.64,0.221751210907613,0.085568377842483,0.0480509484936501
184,1.66,0.212991049332467,0.0881736054547797,0.0373626055630061
185,1.68,0.21417481226446,0.098580276042843,0.0382796713557088
186,1.7,0.214900928830873,0.10276720704041,0.0392483204677402
187,1.72,0.217047862640727,0.110530012822976,0.0363686492819643
188,1.74,0.217019907409262,0.111284360672611,0.0250042855044637
189,1.76,0.215853629678558,0.114115399816337,0.0173119839318713
190,1.78,0.21447771601504,0.112367887463433,0.0140648886653554
191,1.8,0.212175515904749,0.112336590440883,0.00713251820897048
192,1.82,0.208943057022619,0.111404017755132,-0.00497812561998583
193,1.84,0.207652914064959,0.107822315023354,-0.0159552644329984
194,1.86,0.210051520990409,0.107345388366238,-0.0223855739056524
195,1.88,0.214573433865659,0.102940057946286,-0.0286672055494231
196,1.9,0.215655859303927,0.102529301463314,-0.0255441052870505
197,1.92,0.214447855580732,0.0900143679476565,-0.0152069287523181
198,1.94,0.212128536387116,0.0864302305882845,-0.022446736956433
199,1.96,0.211788225651434,0.0831434536312756,-0.0223268254206314
200,1.98,0.21148989337871,0.0822585861621039,-0.0171290138406832
201,2,0.209978072026262,0.0798143473537552,-0.00445670110797638


==> pred3.csv <==
a,b,c,d,e
1,-2,0.228825340034743,-0.00193587649604659,-0.0711224583121719
2,-1.98,0.235949319327279,0.000456164099572712,-0.0710360247057594
3,-1.96,0.245104850963243,0.00159556881163235,-0.0735585476257911
4,-1.94,0.254153882592707,0.00126546604323004,-0.0751746935384197
5,-1.92,0.252375441564437,0.00339997794505337,-0.0789121355370457
6,-1.9,0.252193159926105,0.00276552319572972,-0.0810020318888335
7,-1.88,0.245967564506993,0.00159115255537199,-0.0848132070713117
8,-1.86,0.246213883434208,-0.00229542634025023,-0.0944270126321638
9,-1.84,0.243534694426651,0.000688152440476753,-0.0900808333592366
10,-1.82,0.235723002375494,0.00154040893866458,-0.0896528074937877
11,-1.8,0.229847778981396,-0.000806743393053301,-0.0943220035378604
12,-1.78,0.221628739119223,-0.00573299871519164,-0.0984668125426733
13,-1.76,0.215368795443877,-0.00480932508925255,-0.0970533089830909
14,-1.74,0.206529435659768,-0.000751619821213665,-0.0899921311466605
15,-1.72,0.19639329915405,0.001297406008936,-0.0849228912612172
16,-1.7,0.190175367393265,0.0032511065005418,-0.0822301267093813
17,-1.68,0.191176804177143,0.00664802629444053,-0.0807325812652023
18,-1.66,0.195002933587344,0.0142144591062741,-0.0740859990044246
19,-1.64,0.194599109470961,0.02824814017591,-0.0678908118402731
20,-1.62,0.193052595280336,0.044713303915043,-0.052233516585957
21,-1.6,0.196236143835669,0.0589498364192921,-0.0358992637554931
22,-1.58,0.200121826813614,0.0712980445724392,-0.0208647250050142
23,-1.56,0.205492854369348,0.08132592575174,-0.00762675961708722
24,-1.54,0.214968902456481,0.0946576883371279,0.0150180930236484
25,-1.52,0.228097167439417,0.102985177223556,0.0286602701844521
26,-1.5,0.228748761542887,0.110435670225542,0.0481063388073232
27,-1.48,0.236589373080733,0.115498171969869,0.0667726234010239
28,-1.46,0.237296588442672,0.127342120098414,0.0935606821657486
29,-1.44,0.236514379401107,0.134013106940103,0.126670750635646
30,-1.42,0.229521708862317,0.142261058565813,0.155125024409605
31,-1.4,0.217493982759468,0.144747781672091,0.178975619034705
32,-1.38,0.222053629605462,0.156980276943675,0.199989543361369
33,-1.36,0.238022844516926,0.16235825579606,0.223196365158853
34,-1.34,0.260322599522223,0.166165608649993,0.251552993998768
35,-1.32,0.278881895247325,0.168668028542037,0.271596421435624
36,-1.3,0.28251053259245,0.174207115873866,0.298144912790896
37,-1.28,0.282804842024502,0.178171289309931,0.317754838450334
38,-1.26,0.277895449755165,0.178800488130888,0.340123012323218
39,-1.24,0.281027411841619,0.174524821603212,0.345922667346867
40,-1.22,0.283997417661665,0.178138470062384,0.343927720029401
41,-1.2,0.278463364988919,0.178357829847273,0.339665261424708
42,-1.18,0.262208941999961,0.165927419188822,0.324353145409632
43,-1.16,0.229721128864071,0.152532184629677,0.308264209303429
44,-1.14,0.198170319613073,0.13277057511892,0.293851302388924
45,-1.12,0.175250045155401,0.113409918146571,0.274852786030625
46,-1.1,0.156119911717208,0.105745962841867,0.244682670500128
47,-1.08,0.131017779785178,0.0951482803349888,0.2071054642534
48,-1.06,0.0944036136860177,0.0683694479370139,0.167658625644516
49,-1.04,0.0722535315555989,0.0590712704711278,0.105827486706472
50,-1.02,0.0467722675835022,0.0261075645370758,0.0518032011742969
51,-1,0.010573812240744,-0.00639543187621764,-0.0208426771970508
52,-0.98,-0.0419638138188895,-0.0387639041630705,-0.0843083984111446
53,-0.96,-0.0739914299996532,-0.0696258368734302,-0.125552802304279
54,-0.94,-0.108306865655771,-0.0933711029429424,-0.191569337551711
55,-0.92,-0.13650793596071,-0.13161048374791,-0.24795940980075
56,-0.9,-0.172777727961093,-0.156387356015105,-0.29183461565921
57,-0.88,-0.211518026230323,-0.19537570243643,-0.339616879953655
58,-0.86,-0.249127267383885,-0.235615834298543,-0.378164944209772
59,-0.84,-0.295053175030958,-0.272996387802052,-0.422413524716771
60,-0.82,-0.3311013681874,-0.302798703639263,-0.463586614649719
61,-0.8,-0.356900683689359,-0.337802129589827,-0.485203024687404
62,-0.78,-0.397795638262493,-0.372727437002942,-0.50778183169587
63,-0.76,-0.420719739787037,-0.392420969307911,-0.534485386259484
64,-0.74,-0.456910804295438,-0.414620515401146,-0.552079547312154
65,-0.72,-0.464549380964207,-0.428320424950767,-0.568440167625296
66,-0.7,-0.464113955802704,-0.437652638151685,-0.595734429242511
67,-0.68,-0.469361964943957,-0.461845027788173,-0.625636804541539
68,-0.66,-0.477734713271506,-0.486595278308828,-0.649018944307729
69,-0.64,-0.494523553117549,-0.50653805981458,-0.660768202697238
70,-0.62,-0.498067019601451,-0.522504514932271,-0.663953918840434
71,-0.6,-0.502031008696205,-0.537297378150343,-0.666404386694561
72,-0.58,-0.503085057835534,-0.555501691406525,-0.661431705940875
73,-0.56,-0.488361655348951,-0.568631562468911,-0.637479864523118
74,-0.54,-0.468589328860752,-0.57192928766214,-0.616248144346628
75,-0.52,-0.435433722309297,-0.570445546663679,-0.593450032149518
76,-0.5,-0.404152602784256,-0.557021379070637,-0.585787538977719
77,-0.48,-0.348728284460046,-0.533737669733327,-0.556530670795561
78,-0.46,-0.314105452548801,-0.500068857338441,-0.533209686838239
79,-0.44,-0.256458561021701,-0.451969350136718,-0.480155710358967
80,-0.42,-0.214993154945995,-0.412492461917051,-0.431814243601533
81,-0.4,-0.174478787447963,-0.389524089761827,-0.394612081926827
82,-0.38,-0.134813374730994,-0.36540634867272,-0.364750045009593
83,-0.36,-0.0888885262032826,-0.287564108341389,-0.321451862128686
84,-0.34,-0.0461951525675759,-0.19931217500933,-0.247988708777742
85,-0.32,0.0479129841217312,-0.101024378614993,-0.159768987834867
86,-0.3,0.117616423386851,-0.0209498308657937,-0.0558611452841164
87,-0.28,0.170936202677613,0.0505533847491743,0.0177933255954374
88,-0.26,0.241509939440932,0.161507866467901,0.127056053474385
89,-0.24,0.346636513703808,0.261871569421261,0.239929015043003
90,-0.22,0.425443756105043,0.351942880957392,0.327925907521624
91,-0.2,0.509596659721415,0.459818500724978,0.463852431524618
92,-0.18,0.63450008045335,0.535474635116934,0.555635452019053
93,-0.16,0.713881286952946,0.61686992793453,0.650879798813401
94,-0.14,0.754159898948836,0.693192782076182,0.716364397159761
95,-0.12,0.785578155045124,0.767034162682288,0.793857345688692
96,-0.0999999999999999,0.806147176864437,0.821910994554226,0.859042453810748
97,-0.0800000000000001,0.854076297580271,0.874657692089237,0.90731158376338
98,-0.0600000000000001,0.853668572955896,0.915000061844329,0.942989647099326
99,-0.04,0.829108592390358,0.941889748472536,0.965800143629839
100,-0.02,0.808146561758297,0.947723332853668,0.982454326749059
101,0,0.796858157133794,0.954309453297148,1.02215626189142
102,0.02,0.784425154174225,0.977177711628779,1.00814581212142
103,0.04,0.756921469966023,0.998255299546288,1.00565295074256
104,0.0600000000000001,0.725744217063189,0.991517933273465,0.970893325818925
105,0.0800000000000001,0.70545853793581,0.985423029814189,0.946768179991425
106,0.1,0.685214669823725,0.95979331033793,0.8992012116236
107,0.12,0.586197575387674,0.879427703806773,0.82575228835186
108,0.14,0.546632087711499,0.794066723028192,0.76301947233092
109,0.16,0.485294489257708,0.709804950097703,0.68288142860673
110,0.18,0.419497947510815,0.625317123303968,0.59103918756051
111,0.2,0.36168665679243,0.557353074807932,0.495294383463328
112,0.22,0.298521560410092,0.491728611780217,0.420936445118919
113,0.24,0.254432013624802,0.410249681612892,0.357985521915894
114,0.26,0.199679649559511,0.338666806627576,0.295527369598326
115,0.28,0.134476522639071,0.28191118773804,0.233698428917955
116,0.3,0.0893247284393606,0.234380974531467,0.159672030852254
117,0.32,0.00862366550711947,0.172167559706043,0.0779652031237392
118,0.34,-0.0403849563176121,0.103667138950511,-0.00133248134598236
119,0.36,-0.0931985521370483,0.0300946372340303,-0.100094427623547
120,0.38,-0.143469828602831,-0.0422968587735569,-0.195965266559498
121,0.4,-0.173875245354968,-0.116514367294198,-0.280857056386399
122,0.42,-0.221503139455163,-0.177569471042182,-0.36620581087567
123,0.44,-0.262848513760164,-0.229033547583599,-0.416147583706134
124,0.46,-0.313982101246749,-0.311165697403383,-0.472210408784348
125,0.48,-0.358896008953046,-0.363989215396652,-0.525767086646293
126,0.5,-0.411164188783703,-0.405645524304142,-0.572358758175639
127,0.52,-0.466226815011541,-0.460656692863401,-0.608385361250563
128,0.54,-0.48378022637802,-0.505913607472051,-0.630555435151098
129,0.56,-0.484989194918709,-0.538975611692714,-0.669750848372191
130,0.58,-0.486890418373953,-0.554606973941365,-0.690560211938147
131,0.6,-0.487622790077102,-0.558383700338991,-0.676418361487819
132,0.62,-0.468410391835098,-0.555801272141897,-0.65195283313852
133,0.64,-0.461739672162622,-0.545771200513353,-0.637169066417867
134,0.66,-0.433316919044845,-0.536527884163753,-0.614134309913313
135,0.68,-0.42846325751487,-0.514152571923355,-0.596617588271744
136,0.7,-0.421259517798142,-0.508131197645803,-0.570553599524894
137,0.72,-0.418485021865851,-0.496459558511411,-0.546803200545043
138,0.74,-0.39217765968302,-0.466258331205416,-0.517910263473905
139,0.76,-0.37731164596124,-0.447778419154097,-0.504023865235801
140,0.78,-0.352858515570952,-0.426838416374199,-0.483203596547405
141,0.8,-0.316879017787956,-0.405173312775376,-0.457788565834001
142,0.82,-0.278201741174295,-0.371618677734136,-0.421006418140037
143,0.84,-0.248144634452323,-0.339753939925078,-0.372012375776419
144,0.86,-0.208731710635293,-0.302608438022795,-0.3134370774624
145,0.88,-0.175792144853167,-0.267974492296797,-0.264686624963951
146,0.9,-0.160365893246649,-0.242770774404936,-0.204863497051433
147,0.92,-0.148848749472276,-0.229916127605843,-0.150357222001259
148,0.94,-0.145694222991299,-0.216446866330742,-0.101719127816031
149,0.96,-0.134757301541979,-0.200593776797284,-0.0517974959217551
150,0.98,-0.135547267303186,-0.189733959278517,-0.0190398422227349
151,1,-0.124374598929367,-0.187730384874201,0.0141438771492161
152,1.02,-0.104304819765972,-0.169685669041904,0.053089250922781
153,1.04,-0.0858532493564534,-0.147704915264278,0.0906077910222548
154,1.06,-0.0722639266082218,-0.126884559418937,0.13577062680189
155,1.08,-0.0535884219457761,-0.116251736723635,0.158057576359879
156,1.1,-0.0456796628261464,-0.107862277733346,0.185249850468057
157,1.12,-0.0326547850040817,-0.0914582595428327,0.22532402285331
158,1.14,-0.0129860222955518,-0.0627469893628233,0.245253627690482
159,1.16,0.0102858886065316,-0.0402945993831039,0.256124888279997
160,1.18,0.0229976399922916,-0.0301308795158288,0.256469350972872
161,1.2,0.0379920870562017,-0.0144970604202988,0.260857451887024
162,1.22,0.0487708899397473,-0.0063939974108191,0.261247267918142
163,1.24,0.0651682148736821,0.00290118654296008,0.277619032109176
164,1.26,0.0902737139082354,0.00696192901573013,0.27995723639928
165,1.28,0.101657846650268,0.0057517668002302,0.262490403666481
166,1.3,0.118630919955953,0.0114967109505678,0.251613408273023
167,1.32,0.130779647383381,0.0137790786626292,0.248634378568042
168,1.34,0.140651255240783,0.0165266687780244,0.249299990818044
169,1.36,0.14366871980039,0.0136075314295596,0.244038055984684
170,1.38,0.145347223711129,0.0114174731575164,0.237344856664955
171,1.4,0.146361616155318,0.00607224097832072,0.217573422147054
172,1.42,0.146094584214985,0.00456353698467612,0.200065258490279
173,1.44,0.147594793995635,-6.36122584619078e-05,0.17993341801868
174,1.46,0.147383202006677,-0.00164289028290527,0.173692386059134
175,1.48,0.151418630438826,0.000957256528607073,0.162835014439374
176,1.5,0.149789734545837,0.00516292804704458,0.148976060334171
177,1.52,0.147954367259127,0.00561726879903296,0.140147621528242
178,1.54,0.148680499300262,0.00617416892436509,0.126904239497779
179,1.56,0.145488942655412,0.00541361510606068,0.108846655447157
180,1.58,0.143141768327767,0.00799914886192703,0.101674573928992
181,1.6,0.140620307715054,0.0111260905110776,0.0927476962625131
182,1.62,0.137738348747341,0.020711314934754,0.0868243603871109
183,1.64,0.141351200947163,0.0303113432434929,0.0839493918187228
184,1.66,0.146022805462013,0.0434437976853584,0.0772430770831297
185,1.68,0.150109597299848,0.0531966361655266,0.0802509589870787
186,1.7,0.164326750895838,0.0579365653591991,0.0646280521040314
187,1.72,0.170839800652709,0.0568378895001685,0.0563205195709603
188,1.74,0.181598791719993,0.0590279978382759,0.0485289759671997
189,1.76,0.189282658555199,0.0594360873210857,0.0424405768725099
190,1.78,0.195670472501793,0.0625530270194284,0.036695047232143
191,1.8,0.203504644612938,0.0660922615552056,0.0330681639942087
192,1.82,0.207583489500636,0.0673396613491674,0.0293924408669584
193,1.84,0.214932309369444,0.0699985536978947,0.0280226120622404
194,1.86,0.228953164292915,0.0746652936848494,0.0258642550396321
195,1.88,0.234011448658828,0.0831860546319428,0.0246710621395093
196,1.9,0.246197265817681,0.0876701244429013,0.024622250105574
197,1.92,0.253133441478584,0.0881939937197633,0.0214289729970886
198,1.94,0.260759272011107,0.0913132572038127,0.0140978717332568
199,1.96,0.260801333414875,0.0973967848053464,0.00979101999232726
200,1.98,0.267312391892793,0.104074456327156,0.0060174846043909
201,2,0.276970706102402,0.106451991761681,0.00661452464938734


==> pred4.csv <==
a,b,c,d,e
1,-2,1.17625373268663,1.30910834662223,1.68135850430097
2,-1.98,1.17256049342107,1.30292248641471,1.66669962869946
3,-1.96,1.16118939809374,1.2996963744221,1.63718341921938
4,-1.94,1.15636135725824,1.2873803201904,1.6222460152745
5,-1.92,1.14782591459532,1.27469100816621,1.60874949324268
6,-1.9,1.14517243528382,1.2727632043107,1.59682900078707
7,-1.88,1.14238968876867,1.25651648063904,1.58298446567213
8,-1.86,1.13866872860151,1.24222954049079,1.56102119350093
9,-1.84,1.13300987586259,1.2245870065027,1.54341032413882
10,-1.82,1.13258175342651,1.21770730402151,1.51794379577996
11,-1.8,1.12347170588441,1.19795744902844,1.49034385938283
12,-1.78,1.11775557480649,1.17894509740589,1.47332286154847
13,-1.76,1.11885073771558,1.16654175743664,1.45875300501701
14,-1.74,1.10515035399465,1.16216576347919,1.45236908201911
15,-1.72,1.10091991951052,1.14682582810127,1.44234411681363
16,-1.7,1.1026172613287,1.13720932889951,1.42898298707101
17,-1.68,1.09572569024762,1.12926127768302,1.40313709040699
18,-1.66,1.09102274016128,1.11814522218421,1.37367348634849
19,-1.64,1.0914863268799,1.11543605412653,1.35681042889675
20,-1.62,1.08589138398274,1.10070023145826,1.32680286277409
21,-1.6,1.08251966294378,1.08772459754513,1.30925510825651
22,-1.58,1.08450695961045,1.07593427844243,1.29122124221562
23,-1.56,1.05026492150938,1.06397055794765,1.26700728931244
24,-1.54,1.04053590066323,1.05437613776702,1.24857412426121
25,-1.52,1.02772472957843,1.04206018219729,1.22439637128363
26,-1.5,1.01205787760906,1.03066810339064,1.20516348356905
27,-1.48,0.993057732540987,1.01506325584042,1.17207915771638
28,-1.46,0.980165905891636,1.00007285141342,1.16466555579404
29,-1.44,0.951138284984983,0.964818872245663,1.14819167369446
30,-1.42,0.945054280319176,0.960739531225672,1.12322749764994
31,-1.4,0.92268367462899,0.939740902948821,1.10142046250439
32,-1.38,0.92154141412899,0.929215824540973,1.09134475322537
33,-1.36,0.911583357412707,0.920012036148334,1.06847914091653
34,-1.34,0.903223807120533,0.910277665068071,1.03502250809952
35,-1.32,0.893099450296556,0.899711466689508,1.01888431648125
36,-1.3,0.884144081135923,0.879175707287819,1.00843344688749
37,-1.28,0.877582991026095,0.868023820066159,0.988806402729559
38,-1.26,0.861640455969422,0.861022338918627,0.976061967846375
39,-1.24,0.848530539525694,0.842439427674556,0.945441746238726
40,-1.22,0.832942781879779,0.822873336440857,0.919400280239075
41,-1.2,0.828712417923069,0.811303196614762,0.894508705693373
42,-1.18,0.824029005842324,0.804267875596469,0.872604461113658
43,-1.16,0.812506660115532,0.790231907138784,0.863083039985607
44,-1.14,0.801111899294519,0.780821484866542,0.841342221644812
45,-1.12,0.785535380151264,0.766292137789816,0.825480969223066
46,-1.1,0.76704866673003,0.757179748836152,0.804482159305787
47,-1.08,0.757085655071843,0.74347098724761,0.78187612809759
48,-1.06,0.744865793720836,0.725635222586349,0.76193441883247
49,-1.04,0.732563332498367,0.713407743538563,0.747491247265962
50,-1.02,0.72137060926613,0.699662651257935,0.731046241976721
51,-1,0.706647627197513,0.693011036048889,0.710360386869394
52,-0.98,0.70054402411514,0.676458791681156,0.697540552384846
53,-0.96,0.690079999122277,0.658259399319341,0.680491375980697
54,-0.94,0.678857479720332,0.645765688827853,0.661426148420283
55,-0.92,0.672420655557721,0.623490716138768,0.645867513196418
56,-0.9,0.665983500721416,0.611024932916697,0.636162646358685
57,-0.88,0.658194580054023,0.605266279943013,0.626995980808806
58,-0.86,0.654026029595642,0.583683882644211,0.610808781241038
59,-0.84,0.647101736345652,0.555164147860367,0.594512463143982
60,-0.82,0.625696761325237,0.544971439264844,0.576111207104033
61,-0.8,0.589321389102439,0.532484714754613,0.552427346598513
62,-0.78,0.571276681581477,0.521230624760282,0.533264472949024
63,-0.76,0.56517605416525,0.505259436523223,0.513175863557794
64,-0.74,0.547689693470554,0.494719931226292,0.49077074361552
65,-0.72,0.531889234879273,0.483846540978398,0.468303364237047
66,-0.7,0.511645381635921,0.468528979395482,0.447829557294592
67,-0.68,0.493189116980549,0.449749294732768,0.428856782906593
68,-0.66,0.480052521354433,0.430476596142153,0.401242404291475
69,-0.64,0.466473222765769,0.404680224779913,0.384076207554944
70,-0.62,0.448179093038048,0.377445108219456,0.366868565060035
71,-0.6,0.426072802740531,0.356318499021317,0.339932485672645
72,-0.58,0.400667797086994,0.338571121561673,0.317196166132812
73,-0.56,0.392411324976289,0.323878990919583,0.304461568056983
74,-0.54,0.38104247773704,0.302963300012909,0.301311647998076
75,-0.52,0.372738823234696,0.294446395237778,0.301820763374141
76,-0.5,0.36453968079884,0.288618837983818,0.281386183786558
77,-0.48,0.361879745936549,0.273956162654564,0.256223114977569
78,-0.46,0.359447399365915,0.263666606178578,0.239835330177789
79,-0.44,0.341364671928167,0.251615062612025,0.22875931022826
80,-0.42,0.329619114181931,0.229297231525314,0.20948202544255
81,-0.4,0.320698933704853,0.215733464003389,0.194116141244629
82,-0.38,0.312799642658556,0.196859979405763,0.182924064795954
83,-0.36,0.304142714843971,0.186369426344243,0.164288187823716
84,-0.34,0.296587424660075,0.176023174014736,0.139332551677646
85,-0.32,0.282811010213012,0.150983823774709,0.127681876724442
86,-0.3,0.270521018816262,0.12583163709516,0.113531137719636
87,-0.28,0.261023127150638,0.0914979274632522,0.0879850097149616
88,-0.26,0.249833020792935,0.0650829922908923,0.0716092362570368
89,-0.24,0.227098790036056,0.0347410982721057,0.0384475606656417
90,-0.22,0.219990646015454,0.023846694758126,0.0260656467621131
91,-0.2,0.210207357201548,0.0107244930053395,0.0179054792488069
92,-0.18,0.20984745630168,0.0137342284181556,0.0230457084485308
93,-0.16,0.212021003197946,0.0243716681893783,0.0262503536899102
94,-0.14,0.217384526097594,0.0365577085856489,0.0328322453244235
95,-0.12,0.216082269095697,0.0458146608166407,0.0374287614910255
96,-0.0999999999999999,0.211719699864362,0.0554499551456789,0.0438055713057459
97,-0.0800000000000001,0.209181751854806,0.0599411369091044,0.0602612248197925
98,-0.0600000000000001,0.20728258657042,0.0608565045171288,0.0781405088287773
99,-0.04,0.207997751222844,0.0593732239576777,0.0879767258855579
100,-0.02,0.20245095932698,0.0582069083265477,0.0911101704375016
101,0,0.200247076987738,0.0509942732198962,0.0927481527941146
102,0.02,0.197982793258432,0.0414934850728855,0.0855308450322407
103,0.04,0.202443067087487,0.0365173273253737,0.0884485775300252
104,0.0600000000000001,0.20632057979552,0.033744259517438,0.0950673393520876
105,0.0800000000000001,0.211486723538651,0.0300448452346082,0.111491896654164
106,0.1,0.217328117144005,0.0287501635433833,0.106898691398956
107,0.12,0.219020035328646,0.0263519028073121,0.0979871322034962
108,0.14,0.229336616464575,0.0224516938176153,0.0849822724615687
109,0.16,0.233031744655652,0.0123708896862147,0.0617519665210002
110,0.18,0.232732520357225,-0.00717117446223448,0.0308819778040912
111,0.2,0.236406763641125,-0.0105412840013749,0.0173068512926737
112,0.22,0.239146646709467,-0.00498459834200686,0.0170219830541535
113,0.24,0.242560337888096,0.0121328372407467,0.0153141604161424
114,0.26,0.247880104499328,0.0268252085331619,0.0185638816721693
115,0.28,0.253584629427657,0.0446392238300703,0.0358151202769347
116,0.3,0.265031216490554,0.0628027516654511,0.0496131848351408
117,0.32,0.291098956515905,0.0954235099139634,0.0660384341532785
118,0.34,0.319196515818121,0.131246230766564,0.0838165196506038
119,0.36,0.344729270946157,0.165546063892814,0.11773422300743
120,0.38,0.360383190388888,0.20037022234086,0.135399700267298
121,0.4,0.386778164870849,0.223925415267261,0.126330488237059
122,0.42,0.407544078014356,0.256534919026618,0.137726126151567
123,0.44,0.428025563617038,0.288215274732178,0.152948493510145
124,0.46,0.435810726710924,0.306361503956788,0.179500349261067
125,0.48,0.437413057488703,0.311142759443237,0.211413604624999
126,0.5,0.460252916424831,0.33076825118912,0.250665907390811
127,0.52,0.492576652118339,0.360371275223289,0.292865071494676
128,0.54,0.51483400089313,0.384106082203849,0.343503120210402
129,0.56,0.536866023866588,0.401052234972414,0.366050225359507
130,0.58,0.566611496701895,0.409832771426418,0.395718032714159
131,0.6,0.594595018482244,0.438488432486098,0.434405262787951
132,0.62,0.630265129591999,0.47623765268867,0.461699545954178
133,0.64,0.647530367471478,0.486519531099882,0.465425781385762
134,0.66,0.670006527066785,0.507891654093942,0.47367238002765
135,0.68,0.677600221723675,0.504918779346443,0.459909174918192
136,0.7,0.691334961050999,0.512869386681192,0.445280431648331
137,0.72,0.708678249262033,0.52467799795485,0.435982093526842
138,0.74,0.705013593928505,0.536244344844862,0.441933611003349
139,0.76,0.715691755632991,0.554343808126069,0.470819840419811
140,0.78,0.733224782550256,0.55849287766861,0.505168192219046
141,0.8,0.742781455289713,0.566305513924589,0.524626777853314
142,0.82,0.75520253518082,0.582174203430485,0.536987165078436
143,0.84,0.765734087881045,0.597981890618621,0.551812317780895
144,0.86,0.769895768263715,0.623030609108022,0.574063753375922
145,0.88,0.78379503143161,0.666615745996747,0.6043612055783
146,0.9,0.798907050709922,0.699830770824142,0.643989388806772
147,0.92,0.798470103841817,0.727147690886108,0.673676293088021
148,0.94,0.805454592998346,0.732468908505544,0.722481537827598
149,0.96,0.808346728012777,0.744576907906135,0.755310837073124
150,0.98,0.805557035093222,0.761645150612375,0.791305772461934
151,1,0.80766950097291,0.772163976533602,0.833160176480747
152,1.02,0.807800295029099,0.785843794332568,0.865033613410854
153,1.04,0.813763718866387,0.802352138495405,0.873373766637281
154,1.06,0.83693049837309,0.817859891951116,0.873524589786602
155,1.08,0.856475242061215,0.841103966125839,0.890671298488393
156,1.1,0.884458930515294,0.888444541281713,0.898681630980582
157,1.12,0.898150778260668,0.907602013624146,0.897712112396962
158,1.14,0.91215395467518,0.925197307837018,0.896725011660013
159,1.16,0.938744342185614,0.942746102024354,0.904129224019605
160,1.18,0.94986018101202,0.959589727690892,0.911402713176014
161,1.2,0.957639129767754,0.962877752569609,0.914130249230562
162,1.22,0.959524166040759,0.974119709111757,0.918487712349755
163,1.24,0.964661840112491,0.983855267969042,0.922830078966511
164,1.26,0.973880971619282,0.986082776147256,0.932359649011044
165,1.28,0.983266358600741,0.988696584052121,0.924599120112828
166,1.3,0.993089384969929,0.992514890013826,0.921793842983921
167,1.32,1.01415113798078,0.994347917374475,0.931345141031689
168,1.34,1.0455314172451,1.01367449347106,0.953564877329109
169,1.36,1.09421234121853,1.05556648912257,0.987422478161698
170,1.38,1.13216096050483,1.09688451837716,1.02509748385857
171,1.4,1.18204109525525,1.12768357313107,1.05885425957171
172,1.42,1.207656868704,1.15019104460415,1.07814024426458
173,1.44,1.24141071123819,1.16105837550651,1.08810779199375
174,1.46,1.25926422969428,1.17237211098247,1.11804927851952
175,1.48,1.27127069624509,1.19075053649228,1.14735574314006
176,1.5,1.29920403301354,1.20903603233233,1.18474240569347
177,1.52,1.32896202147184,1.21944931465271,1.20809988847571
178,1.54,1.3513169799515,1.23430750636454,1.22657588359746
179,1.56,1.36991270109388,1.25273232011572,1.24267459528408
180,1.58,1.39216367586467,1.2610465069631,1.26665346448089
181,1.6,1.41308287407879,1.26784933262209,1.2787042915452
182,1.62,1.41984048606056,1.27902938871428,1.29006954573311
183,1.64,1.41699021016583,1.28476022000502,1.28668842361131
184,1.66,1.41718597747571,1.30399592905397,1.29972061877359
185,1.68,1.4285878254984,1.31567169571376,1.30794400879873
186,1.7,1.43786725809417,1.32628476641878,1.31172662049158
187,1.72,1.44672182863148,1.33450012426253,1.32167305058443
188,1.74,1.45234017319357,1.34235347586375,1.32592379264831
189,1.76,1.45500242979324,1.34365529554464,1.33173112572659
190,1.78,1.45445465891412,1.34407899873068,1.33194503728773
191,1.8,1.45872362789714,1.34870654442806,1.33266283586651
192,1.82,1.47222305411373,1.35666455430012,1.32921977665938
193,1.84,1.49315828378593,1.3680024858759,1.33465979569792
194,1.86,1.50674518184987,1.38084015801661,1.33948548451748
195,1.88,1.52925418182892,1.40138313598451,1.34979732276397
196,1.9,1.5512074146834,1.42414766901918,1.36375368321696
197,1.92,1.57238031803022,1.43996913921864,1.38709415943134
198,1.94,1.59453311764907,1.46922160451896,1.40306196646261
199,1.96,1.62378952514209,1.48493037792001,1.43224561579626
200,1.98,1.63649724191386,1.50476903750667,1.47675572154128
201,2,1.64560333585717,1.53308264356258,1.53100723268633


==> scatters2.csv <==
a,b,c,d,e,f,g,h
-1.7142,-1.0094,-1.6044,1.0465,-0.31068,-0.1365,-1.2049,0.75135
-1.0094,-0.97959,1.0465,-0.28645,-0.1365,0.2868,0.75135,0.088638
-0.97959,3.7706,-0.28645,5.0291,0.2868,4.386,0.088638,4.2683
3.7706,0.69634,5.0291,-1.189,4.386,-1.189,4.2683,2.0122
0.69634,-4.2006,-1.189,-2.5576,-1.189,-4.3193,2.0122,-3.0396
-4.2006,-2.4707,-2.5576,-0.27868,-4.3193,-0.37045,-3.0396,1.9092
-2.4707,0.64399,-0.27868,2.6236,-0.37045,1.6372,1.9092,3.3113
0.64399,1.2391,2.6236,0.90455,1.6372,0.89476,3.3113,3.4006
1.2391,0.87181,0.90455,0.36025,0.89476,0.14614,3.4006,2.8027
0.87181,-0.18346,0.36025,-0.93312,0.14614,0.10961,2.8027,1.4826
-0.18346,-2.2915,-0.93312,-0.043041,0.10961,-1.3565,1.4826,-1.0878
-2.2915,-0.23127,-0.043041,1.006,-1.3565,1.0539,-1.0878,1.7304
-0.23127,0.1026,1.006,0.38834,1.0539,0.39241,1.7304,1.516
0.1026,0.76159,0.38834,0.40346,0.39241,0.38338,1.516,1.8473
0.76159,-2.013,0.40346,-2.6955,0.38338,-2.6867,1.8473,-1.0083
-2.013,-0.36226,-2.6955,0.6995,-2.6867,0.64473,-1.0083,1.4005
-0.36226,1.0093,0.6995,1.1194,0.64473,0.53275,1.4005,2.2408
1.0093,0.31546,1.1194,0.022681,0.53275,-0.85776,2.2408,1.4914
0.31546,0.093809,0.022681,-0.10773,-0.85776,-0.26087,1.4914,1.0546
0.093809,-0.31605,-0.10773,-0.11481,-0.26087,-0.11698,1.0546,0.42803
-0.31605,1.7497,-0.11481,2.1743,-0.11698,2.7301,0.42803,2.0909
1.7497,1.5934,2.1743,0.71864,2.7301,0.71886,2.0909,2.2868
1.5934,2.5664,0.71864,1.717,0.71886,1.2333,2.2868,3.4848
2.5664,-0.15612,1.717,-1.3379,1.2333,-1.2223,3.4848,1.1743
-0.15612,-1.2876,-1.3379,0.53531,-1.2223,-0.98833,1.1743,-0.3288
-1.2876,-0.55428,0.53531,-0.13174,-0.98833,0.17506,-0.3288,0.19761
-0.55428,0.7787,-0.13174,1.3674,0.17506,1.6773,0.19761,1.0949
0.7787,2.9899,1.3674,2.8113,1.6773,2.5701,1.0949,3.4217
2.9899,2.041,2.8113,0.53685,2.5701,0.54739,3.4217,3.1124
2.041,-0.40455,0.53685,-1.6451,0.54739,-2.1063,3.1124,0.90922
-0.40455,-0.68219,-1.6451,0.63573,-2.1063,-0.48521,0.90922,0.202
-0.68219,0.30539,0.63573,0.51421,-0.48521,0.05006,0.202,0.68729
0.30539,1.1651,0.51421,0.77482,0.05006,1.9788,0.68729,1.4848
1.1651,1.2026,0.77482,0.62031,1.9788,0.60229,1.4848,1.7336
1.2026,-0.023136,0.62031,-0.77121,0.60229,-1.3143,1.7336,0.67579
-0.023136,-1.7975,-0.77121,0.24535,-1.3143,-1.6155,0.67579,-1.3292
-1.7975,-1.3585,0.24535,-0.7597,-1.6155,-0.47611,-1.3292,0.53711
-1.3585,0.62652,-0.7597,3.3209,-0.47611,0.72855,0.53711,1.5943
0.62652,-0.779,3.3209,-1.0943,0.72855,-1.6081,1.5943,0.10345
-0.779,1.6856,-1.0943,4.1733,-1.6081,2.0611,0.10345,2.0858
1.6856,-0.85789,4.1733,-1.7007,2.0611,-1.7098,2.0858,-0.13634
-0.85789,-0.075708,-1.7007,1.3583,-1.7098,0.31882,-0.13634,0.37182
-0.075708,-4.5472,1.3583,-4.2968,0.31882,-4.5304,0.37182,-4.3711
-4.5472,-2.6213,-4.2968,-0.34765,-4.5304,-0.34767,-4.3711,2.9306
-2.6213,-0.82443,-0.34765,1.4483,-0.34767,0.33841,2.9306,2.6842
-0.82443,-1.7473,1.4483,-1.1443,0.33841,-1.4429,2.6842,0.67807
-1.7473,0.30724,-1.1443,3.2283,-1.4429,1.2553,0.67807,1.6406
0.30724,0.53197,3.2283,0.37554,1.2553,0.58522,1.6406,1.6088
0.53197,-2.4489,0.37554,-3.0253,0.58522,-3.4085,1.6088,-1.5083
-2.4489,-1.8389,-3.0253,-0.59991,-3.4085,-0.61449,-1.5083,0.51672
-1.8389,-1.0247,-0.59991,1.5944,-0.61449,-0.78908,0.51672,0.16179
-1.0247,-1.54,1.5944,-0.88417,-0.78908,-1.4,0.16179,-1.0015
-1.54,0.12132,-0.88417,3.0304,-1.4,0.99751,-1.0015,1.6424
0.12132,0.097418,3.0304,0.03145,0.99751,0.1372,1.6424,1.2686
0.097418,1.9632,0.03145,1.8546,0.1372,2.6738,1.2686,2.8659
1.9632,0.61427,1.8546,-0.30809,2.6738,-0.36676,2.8659,1.7821
0.61427,-0.53364,-0.30809,-0.0040074,-0.36676,-1.0681,1.7821,0.49581
-0.53364,-0.37648,-0.0040074,-0.1016,-1.0681,0.078068,0.49581,0.13617
-0.37648,-0.70764,-0.1016,-0.28699,0.078068,0.39977,0.13617,-0.50085
-0.70764,-0.10949,-0.28699,1.0146,0.39977,-0.10945,-0.50085,0.49518
-0.10949,-0.3523,1.0146,-0.12323,-0.10945,0.54624,0.49518,-0.052352
-0.3523,0.44524,-0.12323,0.91015,0.54624,-0.05902,-0.052352,0.62413
0.44524,-0.9404,0.91015,-1.051,-0.05902,-0.20957,0.62413,-0.77348
-0.9404,-2.8532,-1.051,-0.25256,-0.20957,-1.905,-0.77348,-1.8029
-2.8532,-2.193,-0.25256,-0.10321,-1.905,-0.79277,-1.8029,0.5858
-2.193,-0.14159,-0.10321,1.1914,-0.79277,0.59189,0.5858,1.2981
-0.14159,0.31495,1.1914,0.60916,0.59189,-0.30705,1.2981,1.3593
0.31495,0.82016,0.60916,0.50557,-0.30705,0.69502,1.3593,1.6822
0.82016,0.36779,0.50557,-0.28629,0.69502,-0.62519,1.6822,1.2193
0.36779,-0.40415,-0.28629,0.18007,-0.62519,-1.2644,1.2193,0.32645
-0.40415,-0.045053,0.18007,-0.10071,-1.2644,0.35901,0.32645,0.26359
-0.045053,0.13174,-0.10071,0.3844,0.35901,-0.041214,0.26359,0.22375
0.13174,-0.81321,0.3844,-1.1871,-0.041214,0.098098,0.22375,-0.82902
-0.81321,0.69725,-1.1871,3.0976,0.098098,1.9775,-0.82902,1.7256
0.69725,-1.8824,3.0976,-2.2353,1.9775,-2.2489,1.7256,-0.93677
-1.8824,-1.7753,-2.2353,-0.56872,-2.2489,-0.83257,-0.93677,-0.13156
-1.7753,-1.5113,-0.56872,0.99694,-0.83257,-0.88482,-0.13156,-0.60637
-1.5113,-0.11458,0.99694,0.80655,-0.88482,0.51112,-0.60637,1.0088
-0.11458,0.65246,0.80655,0.73864,0.51112,0.068137,1.0088,1.4663
0.65246,0.15174,0.73864,-0.20807,0.068137,0.76368,1.4663,0.92526
0.15174,0.7074,-0.20807,1.1599,0.76368,0.19643,0.92526,1.3255
0.7074,1.6354,1.1599,1.5014,0.19643,1.8159,1.3255,2.2758
1.6354,1.0063,1.5014,0.36333,1.8159,0.15384,2.2758,1.8955
1.0063,0.73689,0.36333,-0.079438,0.15384,0.9354,1.8955,1.6553
0.73689,-0.25118,-0.079438,-0.44263,0.9354,-0.63438,1.6553,0.62187
-0.25118,-0.50435,-0.44263,0.881,-0.63438,-1.0471,0.62187,0.0079608
-0.50435,2.509,0.881,2.8517,-1.0471,2.9281,0.0079608,2.7612
2.509,0.099259,2.8517,-1.1637,2.9281,-1.1553,2.7612,0.91568
0.099259,-1.3645,-1.1637,0.61013,-1.1553,-1.1839,0.91568,-0.72732
-1.3645,-0.56864,0.61013,-0.042634,-1.1839,0.34368,-0.72732,0.64259
-0.56864,-0.59396,-0.042634,-0.21904,0.34368,-0.44032,0.64259,0.10328
-0.59396,-0.16944,-0.21904,0.68866,-0.44032,-0.35832,0.10328,0.13821
-0.16944,0.84096,0.68866,0.84415,-0.35832,0.73308,0.13821,0.94478
0.84096,-0.43145,0.84415,-0.79082,0.73308,-1.3579,0.94478,-0.14334
-0.43145,0.53364,-0.79082,2.806,-1.3579,0.88774,-0.14334,0.76991
0.53364,0.28298,2.806,0.0068211,0.88774,-0.10674,0.76991,0.59359
0.28298,2.0251,0.0068211,1.8701,-0.10674,2.7348,0.59359,2.236
2.0251,1.0958,1.8701,0.13827,2.7348,0.083506,2.236,1.7603
1.0958,0.18756,0.13827,-0.57688,0.083506,0.54739,1.7603,0.95984
0.18756,-2.1144,-0.57688,-0.56639,0.54739,-2.8894,0.95984,-1.4883
-2.1144,-0.548,-0.56639,2.1237,-2.8894,0.50911,-1.4883,1.6254
-0.548,-0.096448,2.1237,0.18326,0.50911,-0.46106,1.6254,1.3966
-0.096448,0.029683,0.18326,-0.18251,-0.46106,-0.46395,1.3966,1.1253
0.029683,-1.7407,-0.18251,-1.3021,-0.46395,-2.3045,1.1253,-0.91151
-1.7407,-0.60735,-1.3021,2.0738,-2.3045,0.26547,-0.91151,0.94662
-0.60735,-1.5214,2.0738,-1.2052,0.26547,-0.9931,0.94662,-0.50777
-1.5214,2.2132,-1.2052,4.9424,-0.9931,3.0674,-0.50777,3.2318
2.2132,-0.52151,4.9424,-1.6281,3.0674,-1.6282,3.2318,0.7957
-0.52151,0.58891,-1.6281,1.9998,-1.6282,0.82968,0.7957,1.4464
0.58891,-0.23366,1.9998,-0.50286,0.82968,-0.79667,1.4464,0.55672
-0.23366,0.22639,-0.50286,1.7824,-0.79667,-0.0099163,0.55672,0.65315
0.22639,0.1158,1.7824,0.082928,-0.0099163,1.0013,0.65315,0.42921
0.1158,-0.49541,0.082928,-0.69787,1.0013,-0.44698,0.42921,-0.36909
-0.49541,-0.91549,-0.69787,1.2446,-0.44698,-1.1725,-0.36909,-0.53156
-0.91549,-2.2598,1.2446,-1.5769,-1.1725,-1.5712,-0.53156,-1.5195
-2.2598,2.4217,-1.5769,4.8075,-1.5712,3.5514,-1.5195,4.6912
2.4217,3.1289,4.8075,1.9181,3.5514,1.9181,4.6912,5.4364
3.1289,-0.18336,1.9181,-1.7049,1.9181,-1.7727,5.4364,2.3295
-0.18336,-1.5758,-1.7049,-0.48728,-1.7727,-1.5207,2.3295,0.26298
-1.5758,-0.065782,-0.48728,2.116,-1.5207,0.74667,0.26298,0.7913
-0.065782,0.77831,2.116,0.81789,0.74667,0.33595,0.7913,1.4047
0.77831,1.8988,0.81789,1.5485,0.33595,1.4126,1.4047,2.5632
1.8988,-1.1485,1.5485,-1.9387,1.4126,-2.0012,2.5632,-0.17555
-1.1485,-2.1402,-1.9387,-0.96947,-2.0012,-1.5812,-0.17555,-1.5351
-2.1402,-0.1833,-0.96947,3.0456,-1.5812,0.88255,-1.5351,2.0381
-0.1833,0.99523,3.0456,1.0818,0.88255,0.95141,2.0381,2.6155
0.99523,0.5925,1.0818,0.2962,0.95141,0.11295,2.6155,2.0565
0.5925,2.1666,0.2962,1.5554,0.11295,2.7044,2.0565,3.4127
2.1666,0.19662,1.5554,-0.7298,2.7044,-0.8863,3.4127,1.6729
0.19662,1.8294,-0.7298,3.6998,-0.8863,1.6047,1.6729,2.9857
1.8294,0.64705,3.6998,-0.26805,1.6047,-0.28047,2.9857,1.9716
0.64705,1.1047,-0.26805,1.4923,-0.28047,0.93613,1.9716,2.2599
1.1047,2.4888,1.4923,2.114,0.93613,1.9232,2.2599,3.6314
2.4888,1.8857,2.114,0.64819,1.9232,0.61695,3.6314,3.3648
1.8857,1.2239,0.64819,0.16065,0.61695,-0.40124,3.3648,2.8047
1.2239,-1.7357,0.16065,-2.5876,-0.40124,-2.7067,2.8047,-0.24413
-1.7357,-0.7934,-2.5876,0.15683,-2.7067,0.074818,-0.24413,0.13404
-0.7934,-0.90231,0.15683,-0.74183,0.074818,0.42003,0.13404,-0.48764
-0.90231,-1.5127,-0.74183,0.9266,0.42003,-1.4848,-0.48764,-0.82372
-1.5127,0.81545,0.9266,1.6951,-1.4848,1.6177,-0.82372,2.1896
0.81545,1.3235,1.6951,1.0245,1.6177,0.8988,2.1896,2.558
1.3235,3.7319,1.0245,3.2491,0.8988,2.9736,2.558,4.9886
3.7319,1.8193,3.2491,-0.049244,2.9736,-0.046724,4.9886,3.6948
1.8193,0.99094,-0.049244,0.18686,-0.046724,1.052,3.6948,2.8524
0.99094,-0.80913,0.18686,-1.568,1.052,-1.1325,2.8524,0.83471
-0.80913,-0.2819,-1.568,1.3973,-1.1325,0.34825,0.83471,0.7487
-0.2819,0.17927,1.3973,0.52432,0.34825,0.16995,0.7487,0.88077
0.17927,1.8817,0.52432,1.5621,0.16995,2.4334,0.88077,2.4526
1.8817,0.70497,1.5621,-0.081269,2.4334,-0.2334,2.4526,1.6036
0.70497,-0.12128,-0.081269,-0.29229,-0.2334,-0.10167,1.6036,0.72893
-0.12128,0.97934,-0.29229,1.8269,-0.10167,1.9046,0.72893,1.5713
0.97934,0.0677,1.8269,-0.35497,1.9046,-0.44843,1.5713,0.75652
0.0677,-2.5648,-0.35497,-1.6133,-0.44843,-3.1074,0.75652,-2.0312
-2.5648,-1.4738,-1.6133,0.9892,-3.1074,-0.19149,-2.0312,1.332
-1.4738,-0.65543,0.9892,0.24285,-0.19149,0.63635,1.332,1.0805
-0.65543,-1.1324,0.24285,-1.1035,0.63635,-1.4712,1.0805,0.0056666
-1.1324,-0.65099,-1.1035,2.0051,-1.4712,-0.02992,0.0056666,-0.084752
-0.65099,-0.035751,2.0051,0.31397,-0.02992,1.2777,-0.084752,0.29693
-0.035751,-1.9446,0.31397,-2.2435,1.2777,-1.7324,0.29693,-1.8386
-1.9446,-0.7385,-2.2435,0.49273,-1.7324,0.19787,-1.8386,1.6128
-0.7385,0.046536,0.49273,0.16267,0.19787,0.94392,1.6128,1.6254
0.046536,-0.12296,0.16267,-0.38818,0.94392,-0.14327,1.6254,1.0728
-0.12296,-0.57667,-0.38818,0.57521,-0.14327,0.22369,1.0728,0.28941
-0.57667,0.98967,0.57521,1.0903,0.22369,1.6938,0.28941,1.3618
0.98967,0.57999,1.0903,0.28914,1.6938,0.052413,1.3618,1.1065
0.57999,1.2991,0.28914,0.69532,0.052413,1.9723,1.1065,1.8389
1.2991,0.73082,0.69532,0.0061748,1.9723,0.062756,1.8389,1.4605
0.73082,0.57517,0.0061748,0.19753,0.062756,1.1572,1.4605,1.3051
0.57517,0.30306,0.19753,-0.25614,1.1572,0.24583,1.3051,0.99432
0.30306,1.2576,-0.25614,1.7803,0.24583,1.4215,0.99432,1.8518
1.2576,4.3987,1.7803,3.8509,1.4215,3.8599,1.8518,5.1587
4.3987,2.0444,3.8509,-0.15515,3.8599,-0.15494,5.1587,3.7141
2.0444,0.76153,-0.15515,0.11502,-0.15494,0.43701,3.7141,2.5249
0.76153,-0.48234,0.11502,-1.0518,0.43701,-1.3393,2.5249,1.0306
-0.48234,-0.57134,-1.0518,1.7998,-1.3393,-0.1778,1.0306,0.44276
-0.57134,0.38153,1.7998,0.74221,-0.1778,1.2778,0.44276,0.86324
0.38153,0.13401,0.74221,-0.086964,1.2778,0.13754,0.86324,0.59067
0.13401,0.17216,-0.086964,0.3007,0.13754,0.8634,0.59067,0.45405
0.17216,0.56275,0.3007,0.16108,0.8634,0.29388,0.45405,0.68283
0.56275,-0.22071,0.16108,-0.7425,0.29388,-0.40925,0.68283,-0.035831
-0.22071,-0.089241,-0.7425,2.0103,-0.40925,-0.36605,-0.035831,0.022399
-0.089241,-1.6026,2.0103,-1.5348,-0.36605,-1.7824,0.022399,-1.5575
-1.6026,-3.4516,-1.5348,-1.3061,-1.7824,-2.6866,-1.5575,-1.4821
-3.4516,-2.365,-1.3061,1.1644,-2.6866,-0.63877,-1.4821,0.47234
-2.365,1.9282,1.1644,3.3311,-0.63877,2.4467,0.47234,3.3339
1.9282,1.1373,3.3311,0.17125,2.4467,0.17556,3.3339,2.6736
1.1373,0.90112,0.17125,0.082495,0.17556,0.95192,2.6736,2.3377
0.90112,0.48701,0.082495,-0.10747,0.95192,0.055519,2.3377,1.7897
0.48701,0.39215,-0.10747,0.39613,0.055519,1.1074,1.7897,1.4909
0.39215,-0.35026,0.39613,-0.85061,1.1074,-0.33092,1.4909,0.57185
-0.35026,-0.32733,-0.85061,1.9646,-0.33092,-0.2272,0.57185,0.17482
-0.32733,-4.0939,1.9646,-3.8979,-0.2272,-3.5303,0.17482,-3.8997
-4.0939,-1.2815,-3.8979,0.76565,-3.5303,0.76543,-3.8997,3.6902
-1.2815,-2.0669,0.76565,-1.4343,0.76543,-1.8569,3.6902,1.3416
-2.0669,-1.6343,-1.4343,0.95301,-1.8569,-0.63231,1.3416,0.40535
-1.6343,-2.1076,0.95301,-1.1501,-0.63231,-1.9608,0.40535,-1.1262
-2.1076,-1.6478,-1.1501,1.4468,-1.9608,-0.61381,-1.1262,0.25071
-1.6478,0.33939,1.4468,1.3544,-0.61381,0.479,0.25071,1.2261
0.33939,-1.1797,1.3544,-1.1361,0.479,-1.9329,1.2261,-0.42979
-1.1797,0.76321,-1.1361,3.4097,-1.9329,1.3299,-0.42979,1.5378
0.76321,-0.33715,3.4097,-0.72019,1.3299,-0.5595,1.5378,0.43457
-0.33715,-1.3979,-0.72019,0.72317,-0.5595,-1.9177,0.43457,-1.0405
-1.3979,-1.7487,0.72317,-1.098,-1.9177,-1.0747,-1.0405,-0.26936
-1.7487,-0.79223,-1.098,2.177,-1.0747,0.27551,-0.26936,0.15466
-0.79223,-0.42426,2.177,-0.028363,0.27551,0.14984,0.15466,-0.0042242
-0.42426,-0.83982,-0.028363,-0.56859,0.14984,0.088276,-0.0042242,-0.62767
-0.83982,-1.2644,-0.56859,0.77574,0.088276,0.052623,-0.62767,-0.45055
-1.2644,-0.63516,0.77574,-0.0018398,0.052623,0.95997,-0.45055,0.20004
-0.63516,-1.2033,-0.0018398,-0.88203,0.95997,-0.85098,0.20004,-0.84571
-1.2033,-0.62467,-0.88203,2.1149,-0.85098,-0.23713,-0.84571,0.61127
-0.62467,0.14654,2.1149,0.4657,-0.23713,0.81403,0.61127,0.83252
0.14654,-0.11525,0.4657,-0.45924,0.81403,-0.4973,0.83252,0.43587
-0.11525,1.211,-0.45924,2.5788,-0.4973,0.64935,0.43587,1.4586
1.211,0.60603,2.5788,-0.012521,0.64935,-0.65179,1.4586,1.0945
0.60603,-0.33819,-0.012521,-0.61569,-0.65179,-1.2906,1.0945,0.17966
-0.33819,-0.28468,-0.61569,1.6221,-1.2906,0.070775,0.17966,-0.083306
-0.28468,0.33346,1.6221,0.60968,0.070775,1.4091,-0.083306,0.48274
0.33346,-0.1663,0.60968,-0.48967,1.4091,-0.23376,0.48274,-0.099995
-0.1663,0.72586,-0.48967,2.2098,-0.23376,1.1795,-0.099995,0.81901
0.72586,-0.047821,2.2098,-0.41397,1.1795,-0.18025,0.81901,0.2035
-0.047821,0.67057,-0.41397,1.8657,-0.18025,1.2953,0.2035,0.7359
0.67057,1.563,1.8657,1.2839,1.2953,1.4111,0.7359,1.7693
1.563,-0.08704,1.2839,-0.6455,1.4111,-0.77073,1.7693,0.45841
-0.08704,-0.080424,-0.6455,1.7689,-0.77073,-0.45484,0.45841,0.17324
-0.080424,0.037816,1.7689,0.16257,-0.45484,-0.44792,0.17324,0.10804
0.037816,0.66336,0.16257,0.4026,-0.44792,0.13712,0.10804,0.65612
0.66336,0.11136,0.4026,-0.52229,0.13712,0.53932,0.65612,0.21018
0.11136,-0.70288,-0.52229,0.73597,0.53932,-1.4334,0.21018,-0.71438
-0.70288,-0.89614,0.73597,-0.58082,-1.4334,-0.46341,-0.71438,-0.034359
-0.89614,-1.2538,-0.58082,0.84616,-0.46341,-1.3534,-0.034359,-0.80452
-1.2538,-1.7122,0.84616,-1.0226,-1.3534,-0.94356,-0.80452,-0.48195
-1.7122,-1.2919,-1.0226,1.7095,-0.94356,-0.43361,-0.48195,-0.20356
-1.2919,-4.0593,1.7095,-3.3094,-0.43361,-3.8793,-0.20356,-3.3719
-4.0593,-2.0088,-3.3094,0.024884,-3.8793,0.02079,-3.3719,2.5497
-2.0088,-1.256,0.024884,-0.29944,0.02079,0.74262,2.5497,1.6607
-1.256,-6.2442,-0.29944,-4.8067,0.74262,-6.1008,1.6607,-4.3707
-6.2442,-5.9186,-4.8067,-2.7964,-6.1008,-2.7964,-4.3707,0.48157
-5.9186,-4.1631,-2.7964,-1.1664,-2.7964,-1.2038,0.48157,-0.97193
-4.1631,-2.688,-1.1664,1.4143,-1.2038,-0.37982,-0.97193,0.12249
-2.688,-2.9106,1.4143,-1.3667,-0.37982,-1.8457,0.12249,-1.5516
-2.9106,-5.6519,-1.3667,-2.507,-1.8457,-4.2291,-1.5516,-3.0329
-5.6519,-2.0239,-2.507,0.91173,-4.2291,0.80201,-3.0329,3.0767
-2.0239,-1.2658,0.91173,-0.14071,0.80201,-0.59334,3.0767,2.0537
-1.2658,-0.54362,-0.14071,0.4251,-0.59334,-0.60325,2.0537,1.6296
-0.54362,-0.97758,0.4251,-0.99833,-0.60325,-1.3953,1.6296,0.51641
-0.97758,-0.99031,-0.99833,1.6523,-1.3953,-0.39173,0.51641,-0.23484
-0.99031,0.47716,1.6523,1.0957,-0.39173,0.64791,-0.23484,1.0275
0.47716,-2.3712,1.0957,-2.4042,0.64791,-3.2638,1.0275,-1.8391
-2.3712,-2.757,-2.4042,-1.4158,-3.2638,-1.5714,-1.8391,-0.19206
-2.757,-1.0734,-1.4158,1.8968,-1.5714,0.30486,-0.19206,0.34202
-1.0734,0.18597,1.8968,0.77077,0.30486,0.76501,0.34202,0.83963
0.18597,0.12522,0.77077,0.028759,0.76501,-0.39965,0.83963,0.66196
0.12522,1.0329,0.028759,0.9153,-0.39965,0.61695,0.66196,1.4085
1.0329,1.8809,0.9153,1.48,0.61695,0.6821,1.4085,2.4208
1.8809,1.2957,1.48,0.53663,0.6821,-0.25014,2.4208,2.1709
1.2957,0.11412,0.53663,-0.75392,-0.25014,-0.23815,2.1709,1.0944
0.11412,-0.82512,-0.75392,1.1244,-0.23815,-0.53167,1.0944,-0.061364
-0.82512,-0.45831,1.1244,0.16729,-0.53167,-0.71321,-0.061364,-0.041991
-0.45831,0.42597,0.16729,0.40879,-0.71321,0.10718,-0.041991,0.65689
0.42597,0.077161,0.40879,-0.43541,0.10718,0.71416,0.65689,0.29568
0.077161,-0.072398,-0.43541,1.1266,0.71416,-0.657,0.29568,-0.023553
-0.072398,-0.064279,1.1266,0.18547,-0.657,-0.67085,-0.023553,-0.027525
-0.064279,-0.068091,0.18547,-0.29819,-0.67085,-0.65919,-0.027525,-0.035193
-0.068091,-1.5316,-0.29819,-0.69203,-0.65919,-2.1374,-0.035193,-1.4963
-1.5316,-0.18429,-0.69203,2.4829,-2.1374,0.57836,-1.4963,1.7037
-0.18429,-0.4567,2.4829,-0.37799,0.57836,-1.058,1.7037,0.91325
-0.4567,0.94272,-0.37799,2.2293,-1.058,1.3494,0.91325,1.856
0.94272,3.154,2.2293,2.6779,1.3494,2.8274,1.856,4.0746
3.154,3.1172,2.6779,1.5285,2.8274,1.5402,4.0746,4.5962
3.1172,1.6466,1.5285,0.25391,1.5402,0.10222,4.5962,3.5351
1.6466,1.4929,0.25391,0.36608,0.10222,1.5327,3.5351,3.3209
1.4929,1.4731,0.36608,0.41401,1.5327,0.74469,3.3209,3.2173
1.4731,4.0714,0.41401,3.0374,0.74469,2.8551,3.2173,5.7479
4.0714,2.4326,3.0374,0.39172,2.8551,0.39688,5.7479,4.7078
2.4326,3.5658,0.39172,2.0437,0.39688,2.0061,4.7078,5.8803
3.5658,3.6843,2.0437,1.9188,2.0061,1.8867,5.8803,6.3116
3.6843,0.2391,1.9188,-1.5603,1.8867,-1.6315,6.3116,3.1307
0.2391,-1.1888,-1.5603,-0.017791,-1.6315,-1.3292,3.1307,1.0396
-1.1888,-4.3134,-0.017791,-3.6825,-1.3292,-3.5593,1.0396,-2.9393
-4.3134,-2.0946,-3.6825,0.062794,-3.5593,0.062137,-2.9393,2.2666
-2.0946,-3.2441,0.062794,-2.3102,0.062137,-1.2483,2.2666,-0.49684
-3.2441,-1.9284,-2.3102,-0.095653,-1.2483,-0.096091,-0.49684,-0.059544
-1.9284,-0.42473,-0.095653,0.75678,-0.096091,1.4181,-0.059544,0.54303
-0.42473,0.293,0.75678,0.48888,1.4181,0.5979,0.54303,0.80024
0.293,-0.0064869,0.48888,-0.40875,0.5979,-0.84435,0.80024,0.4472
-0.0064869,-0.86213,-0.40875,0.29604,-0.84435,-1.0899,0.4472,-0.6589
-0.86213,1.3947,0.29604,1.5108,-1.0899,2.0306,-0.6589,2.2599
1.3947,0.77161,1.5108,0.24597,2.0306,0.062203,2.2599,1.7692
0.77161,1.0376,0.24597,0.35158,0.062203,1.6001,1.7692,1.9786
1.0376,0.59507,0.35158,-0.23885,1.6001,0.065005,1.9786,1.5603
0.59507,0.3335,-0.23885,0.65707,0.065005,0.97961,1.5603,1.2062
0.3335,-2.0407,0.65707,-2.3194,0.97961,-2.1368,1.2062,-1.3028
-2.0407,-0.90046,-2.3194,0.32465,-2.1368,0.11671,-1.3028,1.097
-0.90046,-0.27136,0.32465,-0.13818,0.11671,1.0021,1.097,1.0017
-0.27136,-1.2763,-0.13818,-0.81164,1.0021,-1.033,1.0017,-0.38935
-1.2763,-2.5783,-0.81164,0.14037,-1.033,-1.7897,-0.38935,-1.7886
-2.5783,-0.010474,0.14037,1.0598,-1.7897,1.2426,-1.7886,2.6201
-0.010474,1.2524,1.0598,1.4513,1.2426,1.4706,2.6201,3.2227
1.2524,0.24106,1.4513,-0.19524,1.4706,-0.32992,3.2227,2.0319
0.24106,0.5371,-0.19524,0.90707,-0.32992,0.34597,2.0319,1.9405
0.5371,-0.68877,0.90707,-0.84754,0.34597,-1.0978,1.9405,0.49805
-0.68877,-0.13649,-0.84754,2.3222,-1.0978,0.41794,0.49805,0.45595
-0.13649,-0.92965,2.3222,-0.87157,0.41794,-1.2778,0.45595,-0.65351
-0.92965,-0.70428,-0.87157,1.8922,-1.2778,-0.045192,-0.65351,0.18762
-0.70428,-0.61272,1.8922,-0.2113,-0.045192,0.71201,0.18762,-0.22538
-0.61272,0.28386,-0.2113,1.1282,0.71201,0.039867,-0.22538,0.64102
0.28386,0.52064,1.1282,0.59261,0.039867,1.3574,0.64102,0.78962
0.52064,-0.0081932,0.59261,-0.44073,1.3574,-0.12975,0.78962,0.3237
-0.0081932,0.25708,-0.44073,1.5151,-0.12975,1.0447,0.3237,0.36595
0.25708,-2.2079,1.5151,-2.1662,1.0447,-2.1722,0.36595,-2.2025
-2.2079,-0.82615,-2.1662,0.60321,-2.1722,0.27662,-2.2025,1.9297
-0.82615,-0.052346,0.60321,0.19814,0.27662,0.53359,1.9297,1.808
-0.052346,0.35271,0.19814,0.10681,0.53359,-0.29053,1.808,1.7349
0.35271,0.46423,0.10681,0.10981,-0.29053,0.3962,1.7349,1.5891
0.46423,1.9019,0.10981,1.4877,0.3962,1.3289,1.5891,2.8615
1.9019,-0.32759,1.4877,-1.0996,1.3289,-1.1186,2.8615,0.86763
-0.32759,-0.58207,-1.0996,1.6752,-1.1186,-0.19764,0.86763,0.23245
-0.58207,0.080109,1.6752,0.48665,-0.19764,0.90028,0.23245,0.42518
0.080109,0.14863,0.48665,-0.1487,0.90028,0.015457,0.42518,0.28935
0.14863,0.20691,-0.1487,0.49037,0.015457,1.1294,0.28935,0.21632
0.20691,1.0146,0.49037,0.65637,1.1294,1.1357,0.21632,0.9579
1.0146,0.75608,0.65637,0.13618,1.1357,0.47531,0.9579,0.96722
0.75608,0.78894,0.13618,0.19672,0.47531,-0.16457,0.96722,1.1363
0.78894,0.49191,0.19672,-0.17358,-0.16457,0.75938,1.1363,0.94968
0.49191,-2.8014,-0.17358,-2.6196,0.75938,-3.4928,0.94968,-2.3351
-2.8014,-0.67908,-2.6196,0.79495,-3.4928,0.72163,-2.3351,2.473
-0.67908,-0.87105,0.79495,-0.51295,0.72163,-1.0621,2.473,1.3232
-0.87105,-3.6929,-0.51295,-1.7892,-1.0621,-3.0751,1.3232,-2.2649
-3.6929,-1.8962,-1.7892,0.78963,-3.0751,-0.049856,-2.2649,1.6489
-1.8962,-2.4648,0.78963,-1.5029,-0.049856,-0.55,1.6489,-0.28001
-2.4648,-0.95763,-1.5029,1.6858,-0.55,-0.40827,-0.28001,0.35317
-0.95763,-0.037972,1.6858,0.55274,-0.40827,0.057086,0.35317,0.56557
-0.037972,-0.86142,0.55274,-1.0494,0.057086,0.11399,0.56557,-0.52256
-0.86142,-0.77937,-1.0494,1.7828,0.11399,0.4824,-0.52256,-0.075593
-0.77937,1.6874,1.7828,2.1573,0.4824,1.4864,-0.075593,2.0828
1.6874,1.4186,2.1573,0.57672,1.4864,0.61984,2.0828,2.1371
1.4186,-0.060808,0.57672,-0.9565,0.61984,-1.4505,2.1371,0.83266
-0.060808,3.6326,-0.9565,5.8222,-1.4505,3.732,0.83266,4.2875
3.6326,0.1724,5.8222,-1.6439,3.732,-1.6439,4.2875,1.5717
0.1724,0.96554,-1.6439,1.9974,-1.6439,0.85537,1.5717,2.0581
0.96554,-1.4731,1.9974,-1.9302,0.85537,-2.1589,2.0581,-0.41229
-1.4731,-1.1734,-1.9302,0.17217,-2.1589,-0.43869,-0.41229,-0.26682
-1.1734,0.67472,0.17217,1.0106,-0.43869,0.78029,-0.26682,1.3326
0.67472,-0.55528,1.0106,-0.72028,0.78029,-1.287,1.3326,0.1068
-0.55528,1.5239,-0.72028,3.7542,-1.287,1.9902,0.1068,1.813
1.5239,0.79372,3.7542,0.031426,1.9902,0.015284,1.813,1.3915
0.79372,0.71489,0.031426,0.25818,0.015284,1.3149,1.3915,1.3616
0.71489,3.0515,0.25818,2.3889,1.3149,2.8641,1.3616,3.7153
3.0515,3.1757,2.3889,1.6377,2.8641,1.6499,3.7153,4.4364
3.1757,2.2952,1.6377,0.83584,1.6499,0.68204,4.4364,4.0347
2.2952,4.4306,0.83584,3.3372,0.68204,2.6775,4.0347,6.3091
4.4306,1.9243,3.3372,-0.2929,2.6775,-0.29048,6.3091,4.4408
1.9243,0.9617,-0.2929,0.78843,-0.29048,0.10811,4.4408,3.3301
0.9617,0.75275,0.78843,0.28458,0.10811,1.1194,3.3301,2.7695
0.75275,0.44486,0.28458,-0.24434,1.1194,0.28946,2.7695,2.1456
0.44486,-0.96697,-0.24434,-0.55149,0.28946,-1.0761,2.1456,0.4198
-0.96697,1.4576,-0.55149,3.516,-1.0761,2.1356,0.4198,2.1173
1.4576,-0.62869,3.516,-1.3584,2.1356,-1.3607,2.1173,0.2305
-0.62869,1.1268,-1.3584,3.1468,-1.3607,1.5773,0.2305,1.4943
1.1268,0.26748,3.1468,-0.29962,1.5773,-0.29864,1.4943,0.82478
0.26748,1.4588,-0.29962,2.1351,-0.29864,1.396,0.82478,1.9436
1.4588,1.302,2.1351,0.57694,1.396,0.68188,1.9436,2.0303
1.302,5.7564,0.57694,4.9192,0.68188,4.4996,2.0303,6.6281
5.7564,3.1241,4.9192,0.24594,4.4996,0.24594,6.6281,5.2171
3.1241,0.27701,0.24594,-1.5852,0.24594,-0.97019,5.2171,2.6277
0.27701,-0.41225,-1.5852,0.68788,-0.97019,-0.49687,2.6277,1.42
-0.41225,-3.1604,0.68788,-3.0366,-0.49687,-3.5728,1.42,-1.8893
-3.1604,-1.1758,-3.0366,0.41827,-3.5728,0.40438,-1.8893,1.8213
-1.1758,0.20863,0.41827,0.50092,0.40438,0.42636,1.8213,2.1625
0.20863,2.2453,0.50092,1.8936,0.42636,1.6974,2.1625,3.7629
2.2453,1.7884,1.8936,0.71469,1.6974,0.63261,3.7629,3.488
1.7884,1.3562,0.71469,0.40552,0.63261,-0.20805,3.488,3.0779
1.3562,0.05596,0.40552,-0.923,-0.20805,-0.13759,3.0779,1.6863
0.05596,-5.4649,-0.923,-3.3384,-0.13759,-4.7348,1.6863,-4.2282
-5.4649,-2.9339,-3.3384,-0.19789,-4.7348,-0.20146,-4.2282,2.9697
-2.9339,-2.3787,-0.19789,-0.4135,-0.20146,-0.39886,2.9697,1.3155
-2.3787,-0.94094,-0.4135,1.4182,-0.39886,-0.10211,1.3155,1.235
-0.94094,-1.5285,1.4182,-0.85913,-0.10211,-0.19461,1.235,-0.13176
-1.5285,-2.5814,-0.85913,0.3061,-0.19461,-1.2752,-0.13176,-1.7998
-2.5814,-0.76212,0.3061,0.21238,-1.2752,0.72438,-1.7998,1.8784
-0.76212,-0.6109,0.21238,-0.51175,0.72438,-0.75461,1.8784,1.179
-0.6109,-0.49382,-0.51175,1.2763,-0.75461,-0.6451,1.179,0.69584
-0.49382,-0.53703,1.2763,-0.066464,-0.6451,-0.94738,0.69584,0.19407
-0.53703,-0.27733,-0.066464,0.13691,-0.94738,0.0011841,0.19407,0.028857
-0.27733,-0.10189,0.13691,-0.17824,0.0011841,1.0368,0.028857,0.037602
-0.10189,0.49646,-0.17824,0.98852,1.0368,0.70242,0.037602,0.54882
0.49646,0.52044,0.98852,0.43322,0.70242,-0.29692,0.54882,0.57342
0.52044,0.23069,0.43322,-0.31821,-0.29692,0.049305,0.57342,0.29927
0.23069,0.94102,-0.31821,1.6945,0.049305,1.7931,0.29927,0.91524
0.94102,-0.042253,1.6945,-0.40382,1.7931,-0.54875,0.91524,0.17367
-0.042253,-0.35181,-0.40382,0.80883,-0.54875,-1.0129,0.17367,-0.30052
-0.35181,0.49622,0.80883,0.70302,-1.0129,0.7957,-0.30052,0.76243
0.49622,2.1387,0.70302,1.8229,0.7957,1.535,0.76243,2.4624
2.1387,-0.19354,1.8229,-1.1947,1.535,-1.246,2.4624,0.58392
-0.19354,0.91105,-1.1947,2.9911,-1.246,1.2192,0.58392,1.3488
0.91105,-2.3145,2.9911,-2.776,1.2192,-2.5478,1.3488,-1.7585
-2.3145,-1.8558,-2.776,-0.65805,-2.5478,-0.69707,-1.7585,0.62028
-1.8558,-0.33344,-0.65805,2.4274,-0.69707,0.015334,0.62028,0.97922
-0.33344,0.52774,2.4274,0.68147,0.015334,1.6913,0.97922,1.4289
0.52774,0.28266,0.68147,-0.069673,1.6913,-0.013647,1.4289,1.0904


==> smallData2.csv <==
a,b,c,d,e
1,-0.032029,-0.58506,-0.46668,1.1052
2,-0.2523,1.4263,-0.7919,0.59265
3,1.2078,1.5307,0.96874,1.6852
4,-0.12504,-0.56379,-0.67772,0.53495
5,-0.72761,0.9426,-1.2776,-0.37892
6,-1.9516,-1.4539,-1.3934,-1.4442
7,1.5208,4.01,2.6079,3.5798
8,1.0078,0.2473,0.24838,2.9323
9,-0.11206,-0.91672,-0.31228,1.5832
10,0.20285,2.4117,0.2674,1.4463
11,0.88352,0.76936,0.99778,1.8668
12,-0.64416,-1.0907,-0.98504,0.3142
13,-0.034063,2.3893,0.36805,0.38674
14,1.7236,1.7283,1.5081,1.8902
15,2.0167,1.2526,1.1867,2.5726
16,1.5955,0.81206,0.81691,2.5166
17,1.1849,0.42085,0.085736,2.2745
18,2.1972,1.3102,2.5076,3.3106
19,4.8631,3.9848,3.7664,6.2475
20,0.3023,-2.1294,-2.1293,2.5564
21,-0.18446,0.025752,-0.33929,1.5817
22,0.62339,0.66613,0.60393,1.9019
23,1.2257,0.8108,0.22481,2.3404
24,0.84308,0.26284,0.64098,1.9855
25,0.71108,-0.01724,-0.37222,1.7787
26,-4.5497,-4.8699,-5.1544,-3.5712
27,-1.4035,0.87131,0.87131,3.5497
28,-4.6223,-3.8375,-4.0836,-1.2582
29,-2.6322,-0.32077,-0.32106,0.62262
30,-2.8461,-0.65315,-1.5612,-1.1424
31,-2.0119,1.2336,-0.58463,0.26794
32,-1.8159,-0.58474,-1.5036,-0.73815
33,-1.7585,0.81128,-0.81613,-0.30566
34,-1.6816,-0.76935,-1.1058,-0.70897
35,-0.48828,2.3812,0.5671,0.85518
36,1.0761,1.3081,0.6289,1.9616
37,-2.4586,-2.7761,-3.6699,-1.5254
38,0.68174,1.9515,1.911,3.0551
39,0.39679,0.091123,0.030201,2.3472
40,-1.2645,-1.6194,-0.4752,0.2975
41,-0.017713,1.7826,0.039305,0.70306
42,1.7914,1.8805,2.7795,2.2946
43,0.59298,-0.25045,-0.30262,1.4182
44,-0.2397,0.12049,-0.48358,0.52745
45,-0.29847,-0.3742,-0.77173,0.099588
46,-0.42264,0.77288,-0.6889,-0.26349
47,-1.247,-1.0372,-1.6295,-0.96628
48,-0.80159,1.9602,-0.19842,0.54663
49,-1.7448,-1.3107,-0.81824,-1.0452
50,0.074842,2.7425,0.64929,1.7312
51,1.359,1.311,0.66919,2.62
52,1.9477,1.4883,0.64242,3.2331
53,3.1669,2.3719,1.5329,4.618
54,1.7175,0.12222,0.15205,3.5975
55,5.9379,4.8814,5.7872,7.7773
56,4.3679,1.3989,1.3989,7.2319
57,4.3967,2.4164,2.3198,7.6366
58,1.7765,-0.4346,-0.41917,5.3057
59,-0.43872,-0.091879,-1.7475,2.6523
60,-0.46589,-0.038729,-0.283,1.7427
61,-0.65389,-0.33907,-0.27771,0.88607
62,0.035778,1.2976,0.53052,1.0273
63,0.95327,1.1571,0.26914,1.7058
64,5.8213,5.564,5.5523,6.6241
65,2.3345,-0.57621,-0.57621,4.3918
66,1.389,1.8618,-0.47153,3.5156
67,1.3442,0.70701,0.08278,3.2865
68,4.3893,3.6533,4.6265,6.182
69,0.5933,-1.6018,-1.6013,3.0352
70,-0.41245,0.49506,-0.7208,1.5673
71,1.1453,1.1001,0.81926,2.527
72,0.76407,0.39825,-0.10395,2.0867
73,-0.53882,-1.2244,-0.062238,0.64415
74,-1.0433,1.166,0.17436,-0.359
75,-1.1238,-0.38152,0.022059,-0.47325
76,-1.014,0.61734,0.54139,-0.22809
77,-2.33,-1.9726,-2.4996,-1.771
78,-1.7478,-0.034264,-0.58084,0.7455
79,-0.59795,0.34793,-0.41768,0.83171
80,-0.28126,-0.2979,-0.39788,0.64149
81,0.86664,1.8119,0.66028,1.4188
82,0.62518,0.26327,-0.44653,1.256
83,-3.4731,-4.0926,-4.2891,-2.8437
84,-0.44443,1.2922,1.2921,3.4249
85,0.057472,0.50198,0.46507,2.8484
86,-0.38471,-0.66004,-0.96519,1.7228
87,-0.017124,2.0123,0.21986,1.4673
88,-0.66221,-0.63077,-0.22088,0.44686
89,2.6395,4.7434,3.3989,3.1703
90,2.2819,0.9621,0.9621,3.3398
91,1.8214,0.82649,0.71934,3.1854
92,1.7779,0.91343,0.33183,3.2562
93,-0.81283,-1.5875,-1.7808,0.74038
94,0.040941,1.6812,0.41097,0.99553
95,-2.2196,-2.1266,-2.6331,-1.4934
96,-0.39595,1.078,0.71463,1.8339
97,-3.8186,-3.4205,-4.1657,-2.2452
98,-1.5971,0.31459,0.31217,1.9961
99,-0.40753,0.074218,0.40004,1.8881
100,-1.1645,-1.0922,-1.3155,0.45532
101,-2.7048,-0.022543,-1.953,-1.9153
102,-1.564,-0.16495,-0.23233,1.2249
103,-0.77226,0.41293,0.38664,0.9284
104,-1.1781,-1.0899,-1.0973,-0.095696
105,0.99797,3.689,1.7967,1.5962
106,0.75912,0.25969,0.2243,1.4573
107,-0.24151,-0.92674,-0.20804,0.47188
108,-3.2463,-0.97011,-2.6409,-2.9029
109,-3.7635,0.018376,-2.1396,0.036781
110,-1.6927,0.15333,0.18605,0.19042
111,-2.5993,-1.9856,-1.1757,-1.7167
112,-0.53003,1.3004,1.0004,2.0571
113,0.63545,1.1219,1.0054,2.4433
114,0.25192,0.14667,0.046776,1.7667
115,-1.9843,-2.336,-1.1396,-0.78525
116,-2.4195,-1.2332,-1.1999,-0.83844
117,-1.1432,1.9931,0.29411,0.69543
118,0.7857,1.3838,1.4491,1.8409
119,0.17055,-0.015103,-0.15229,1.1584
120,-1.515,-1.5694,-0.89302,-0.73149
121,-1.7762,0.25295,-1.1289,-0.4836
122,-0.17245,0.41253,0.94013,0.94951
123,-1.6981,-1.91,-1.6168,-0.89979
124,0.34685,1.8351,1.1792,1.8708
125,0.82568,0.71691,0.88277,2.0553
126,-0.44278,-0.90995,-0.99054,0.68587
127,2.519,4.891,2.8297,3.2109
128,2.0962,0.8367,0.83669,3.2448
129,0.90945,-0.083771,-0.38922,2.295
130,0.1696,-0.097494,-0.60016,1.4361
131,-0.15774,-0.020589,-0.93318,0.83454
132,-0.37939,-0.25809,-0.31997,0.32538
133,-0.23298,0.63694,-0.069501,0.062587
134,-2.7431,-2.7578,-1.6909,-2.6227
135,-1.8671,-0.45202,-0.52792,1.4715
136,-2.4857,-0.26376,-2.2156,-0.44852
137,-0.74303,1.1976,0.50043,0.701
138,-0.23676,0.35865,-0.48991,0.62615
139,0.5109,0.31525,0.02362,1.0213
140,0.79507,0.22278,1.5321,1.3056
141,0.33801,-0.34784,-0.041147,0.91969
142,-2.7702,-1.9764,-1.9619,-2.2494
143,-2.4271,-0.49882,-1.0618,0.64502
144,-2.3146,0.3265,-0.91903,-0.68493
145,-0.87613,-0.035897,0.23088,0.75027
146,-2.7254,-2.2118,-1.9039,-1.7247
147,-1.4151,0.2324,-0.078897,1.2411
148,0.18273,0.59664,1.8077,1.8211
149,1.0519,0.79201,0.9253,2.3264
150,-1.5955,-2.1055,-2.1579,-0.37664
151,0.03162,1.2156,0.82742,0.97122
152,-0.21728,-0.0082196,-0.50745,0.49533
153,-2.3641,-2.2389,-2.8916,-2.0102
154,-1.2685,0.17621,-0.08646,1.4212
155,-0.5623,-0.18247,0.97318,1.1379
156,0.3607,1.0952,0.70115,1.4952
157,-0.34399,-0.31891,-1.0959,0.59709
158,-0.090233,0.95277,0.29058,0.43828
159,-3.1297,-2.9443,-2.9765,-2.8925
160,-4.2118,-2.6265,-2.6471,-0.47761
161,-1.4251,0.75236,0.68158,0.90898
162,0.4941,1.186,0.60035,1.8884
163,0.65259,0.62847,-0.28503,1.8218
164,2.7499,2.2845,2.5574,3.79
165,5.2063,3.823,3.8327,6.6738
166,2.6866,0.083178,0.083413,5.0888
167,1.7135,0.2253,1.2782,4.1868
168,0.0037481,-1.1428,-0.65894,2.2871
169,0.14953,2.1969,-0.49255,1.863
170,-2.3192,-2.396,-3.0046,-0.9967
171,-0.34458,0.97486,0.81491,1.5625
172,-0.39363,-0.06791,-0.52785,0.95056
173,-1.5743,-1.2283,-2.0408,-0.66455
174,-0.2347,2.4864,0.54139,0.99407
175,0.18836,0.29226,-0.37088,1.0513
176,0.27329,-0.13521,-0.06474,0.96756
177,0.035738,0.21999,0.84319,0.62476
178,2.0376,1.7331,1.7858,2.4101
179,-0.14891,-1.0717,-1.204,0.63985
180,0.4042,2.5951,0.70524,0.88806
181,0.69834,0.48334,-0.067466,1.1623
182,1.4152,0.80655,2.0054,1.9377
183,4.9249,4.2462,4.2026,5.6707
184,2.3539,-0.10855,-0.10853,4.1445
185,1.1543,0.2276,0.82364,3.0857
186,2.9637,2.0955,2.1025,4.7008
187,0.28056,-1.1919,-1.2069,2.3243
188,2.081,3.9279,2.1666,3.684
189,0.14556,-0.89508,-0.89642,1.868
190,1.3639,3.4357,1.189,2.6922
191,-0.23156,-0.91482,-0.68406,1.1056
192,-0.68378,1.5842,-1.1701,0.2612
193,1.042,1.5309,1.6148,1.4521
194,-0.77925,-1.1351,-1.3163,-0.21117
195,-0.27647,2.1709,0.28215,0.15775
196,-1.4426,-1.3039,-1.1572,-1.2794
197,-1.4087,1.1201,-0.45708,0.27215
198,1.4953,2.4117,1.6679,2.2737
199,-0.44302,-1.2034,-1.2196,0.51462
200,0.70682,2.8993,1.1504,1.1932
201,-1.1823,-1.5433,-1.3062,-0.64085
202,-1.2525,0.66493,-0.48535,-0.2507
203,-2.1765,-1.6546,-2.1469,-1.4874
204,-1.3019,0.88269,-0.21624,0.90187
205,0.37577,1.1185,1.4755,1.7031
206,-0.33088,-0.30709,-0.46678,0.75859
207,2.9107,3.9097,2.5203,3.6451
208,-0.33645,-1.7919,-1.79,0.94201
209,-1.067,-0.064161,-0.93485,-0.19224
210,1.6735,2.3473,2.1911,2.244
211,1.2701,0.42217,0.43295,2.1163
212,1.1986,0.26963,0.099544,2.1507
213,-4.4214,-5.3296,-4.1507,-3.4076
214,-2.115,0.095753,0.095753,2.6515
215,3.0394,3.9339,4.9764,6.0855
216,0.98638,-0.53348,-0.53335,4.0308
217,-0.008415,1.0242,-1.1708,2.5215
218,0.38978,0.57278,0.62487,2.2851
219,-1.4058,-1.7905,-2.2773,0.11316
220,0.043771,1.5838,0.74879,0.75947
221,0.3927,0.51798,-0.099528,0.94042
222,0.31622,-0.1149,0.98992,0.82518
223,0.60746,0.71614,0.53755,1.0682
224,-5.1508,-5.5096,-6.1278,-4.6534
225,-4.8691,-2.2937,-2.2937,1.1964
226,-2.2065,0.44998,0.23038,1.1253
227,-2.0463,-1.2229,-0.55733,-0.099085
228,-0.18446,2.7809,0.1514,0.84852
229,2.3567,2.4391,3.1594,3.0853
230,1.3319,0.14038,0.15346,2.4675
231,-2.7641,-3.6489,-2.727,-1.5794
232,-0.80658,0.57625,0.57575,1.76
233,-0.47247,-0.25597,-0.76238,1.2508
234,1.5684,2.4783,1.3664,2.7428
235,0.50555,-0.29207,-0.1468,1.7784
236,0.98889,1.5224,1.4628,2.0699
237,0.42224,0.095696,-0.011705,1.4802
238,0.7433,0.36925,1.5303,1.6424
239,-1.8558,-2.5394,-2.2081,-0.99568
240,-2.3548,-1.329,-1.4266,-0.68014
241,-2.5854,0.35363,-1.3217,-0.94537
242,-4.6998,-3.722,-3.2419,-2.6981
243,-1.4453,0.90511,0.90455,2.9281
244,-1.7607,-0.92969,-1.1212,1.158
245,0.88029,3.9167,1.9824,2.6292
246,1.0177,0.57739,0.56017,2.5494
247,0.43941,-0.25522,-0.75809,1.8426
248,1.149,1.6007,0.48084,2.3113
249,0.14197,-0.29121,-1.02,1.3009
250,-0.29756,0.41502,-0.23505,0.60715
251,-2.1902,-2.3384,-1.6768,-1.6728
252,0.39227,1.6801,1.457,2.7419
253,1.3694,1.2871,1.2378,3.2297
254,5.4949,5.0329,5.0253,7.2325
255,2.2406,-0.50687,-0.50687,4.9175
256,0.91568,1.2461,-0.83977,3.4835
257,1.6338,1.4011,0.93331,3.7886
258,1.1722,0.55851,0.33613,3.1968
259,-0.91787,-1.7061,-1.6019,0.8936
260,-0.11119,1.3423,0.33584,1.0179
261,0.45975,0.73078,0.4187,1.2788
262,0.045228,-0.22571,-0.6036,0.77446
263,0.99022,1.5488,0.27825,1.5484
264,1.0702,0.7342,0.74039,1.7364
265,1.1667,0.5938,0.142,1.9339
266,2.6627,1.9082,2.8226,3.5298
267,3.2506,1.9645,1.9193,4.5666
268,0.61565,-0.97727,-1.0344,2.4153
269,-2.9635,-1.1133,-3.1191,-1.4598
270,-2.5172,1.0451,-1.0355,0.05939
271,-1.6669,-0.2204,-0.25472,-0.40473
272,-0.82131,0.57732,0.28656,0.17592
273,-0.35144,-0.12662,0.18595,0.090168
274,-2.112,-1.6385,-1.3585,-1.9281
275,-1.7471,0.43793,-0.55327,0.75496
276,-2.1252,-1.538,-1.9367,-0.68542
277,-0.2137,2.1864,0.82619,1.3187
278,1.6652,1.771,1.4946,2.7611
279,2.4201,1.6713,1.6273,3.6583
280,0.44769,-0.6455,-0.78208,1.9814
281,1.1708,2.7528,0.55706,2.433
282,-2.0422,-2.638,-3.3148,-0.80287
283,-1.5046,-0.41496,-0.4835,0.11866
284,-1.3276,0.59901,-1.1682,-0.56121
285,-0.84936,-0.35198,0.045325,0.12939
286,-1.973,-0.57247,-0.57593,-1.5316
287,-2.4557,0.16122,-2.1624,-0.32043
288,-1.9725,-0.98522,-0.74637,-0.64199
289,-0.3218,2.8213,0.1885,1.0766
290,-0.40365,-0.2518,0.3245,0.5647
291,1.751,2.6137,1.9063,2.2717
292,1.0642,0.17603,0.16245,1.8925
293,3.5819,2.7956,3.7198,4.4692
294,0.2998,-1.5007,-1.4912,1.8607
295,0.46785,1.7336,0.35991,1.7135
296,0.55159,0.41354,0.11847,1.6028
297,0.4296,-0.14385,0.97187,1.3559
298,0.074528,0.20416,-0.083326,0.87665
299,1.2867,0.97304,2.1576,1.9069
300,1.9588,1.4678,1.3135,2.7456
301,0.24975,-0.54458,-0.55864,1.3296
302,0.4042,1.8356,-0.40863,1.2765
303,-2.161,-2.2986,-2.7481,-1.4057
304,-1.0939,0.20524,-0.01315,1.041
305,-1.1977,-0.92787,0.34693,0.12998
306,0.097162,2.8517,0.55136,0.71289
307,2.1672,2.1101,1.4347,2.6268
308,0.91679,-0.15935,-0.086459,1.8033
309,1.9999,1.929,2.4428,2.894
310,-0.48662,-1.4463,-1.4842,0.68393
311,0.21832,1.9909,0.50801,0.92939
312,-0.30448,-0.38666,-1.0506,0.28339
313,0.10074,1.3386,0.42362,0.33329
314,-0.40015,-0.23444,-0.88543,-0.33943
315,-0.28505,0.52272,-0.21345,0.030235
316,-2.5001,-2.5887,-1.8966,-2.3567
317,-0.46258,0.86954,0.76012,2.555
318,-1.6527,-1.3398,-1.865,0.49486
319,-0.72295,1.8447,0.072684,0.34827
320,-1.3275,-0.90405,-0.036249,-0.84472
321,-0.63543,2.1767,1.0106,0.66185
322,1.9652,2.2828,2.4033,2.721
323,1.3443,0.35341,0.36431,2.4024
324,2.6812,1.6942,1.7918,3.8109
325,1.2547,0.023143,-0.12194,2.7722
326,0.23961,-0.4324,0.41997,1.6914
327,2.3884,3.4969,1.8455,3.5372
328,1.1545,-0.040681,-0.072207,2.6132
329,0.98863,0.49759,1.342,2.3713
330,0.86421,0.12017,0.52019,2.1483
331,-1.1005,-1.7278,-2.1867,0.078659
332,-0.60829,0.89484,-0.05856,-0.051853
333,-1.3668,-0.96178,-0.10851,-1.06
334,-0.59321,2.2494,0.93657,0.88519
335,0.71468,1.0051,0.999,1.6752
336,-1.1599,-1.3476,-1.4145,-0.26087
337,-0.89148,1.4149,-0.21625,-0.24347
338,-0.014392,0.63111,0.88008,0.49063
339,0.073756,-0.055685,-0.060526,0.32167
340,-0.24582,-0.1623,0.66836,-0.17923
341,-0.13173,0.38692,-0.63577,0.023306
342,-0.024282,-0.26569,-0.62546,0.042126
343,0.157,0.87293,-0.50704,0.17091
344,0.32479,0.33054,-0.38913,0.2755
345,1.2987,0.81932,0.82158,1.2122
346,1.8897,1.2804,0.95097,2.1495
347,0.37229,-0.3492,-0.55536,1.0396
348,0.27821,1.0591,-0.5942,0.87174
349,0.52466,0.57893,-0.30677,1.0394
350,-0.26047,-0.70724,-0.48919,0.25671
351,-1.7667,0.29321,-2.2407,-1.5705
352,-0.98975,-0.42089,-0.10505,1.0715
353,-1.9423,-0.25467,-0.59169,-0.64378
354,-1.4685,0.17227,-1.1902,-0.082948
355,-1.9455,-1.4621,-0.98191,-1.2043
356,-1.8056,0.66352,-0.75821,0.070325
357,-1.357,-0.55991,-0.90235,-0.44922
358,-0.30262,1.9733,0.28759,0.57766
359,0.017775,0.19963,0.29104,0.50278
360,0.28863,0.0065804,0.38572,0.53253
361,1.6288,1.4715,1.1827,1.7681
362,2.2877,1.6573,1.7035,2.7994
363,2.5221,1.4999,1.3444,3.4778
364,0.74485,-0.34106,-0.3677,2.0921
365,2.4863,3.0551,1.8828,3.683
366,1.0203,-0.2278,-0.25172,2.5394
367,0.25576,0.33313,0.033879,1.6502
368,2.3732,1.9285,3.2299,3.4829
369,2.0888,0.94267,0.90221,3.5144
370,0.77856,-0.13193,-0.35446,2.37
371,-1.6229,-1.7001,-2.1887,-0.23466
372,-1.0522,0.76539,-0.24124,-0.18574
373,-0.52273,-0.0050772,0.3398,0.037882
374,-1.1659,-0.89433,-1.0185,-0.90313
375,-0.55977,2.1674,0.15464,0.70054
376,-1.0975,-0.8169,-0.11888,-0.3269
377,-0.82123,1.8136,0.54439,-0.16559
378,-1.2434,-0.76191,-1.5118,-0.80538
379,-2.4675,0.17252,-1.8162,-1.2417
380,-2.0589,-1.0763,-0.85998,0.10608
381,-0.89884,2.2436,-0.060719,0.14188
382,0.99818,1.4418,2.3984,1.4677
383,1.0495,0.74303,0.55313,1.6513
384,-1.3243,-1.8785,-2.5341,-0.61064
385,0.058199,1.4086,0.72197,1.0932
386,-0.15063,0.021605,-0.7096,0.6402
387,-1.6076,-1.5741,-2.0875,-1.1225
388,-0.87093,1.1947,-0.073903,0.77473
389,-1.7043,-1.0452,-0.34141,-0.68779
390,-0.2592,2.7269,0.47207,1.066
391,1.5564,1.6752,1.1178,2.4855
392,3.1627,2.5,2.6048,4.2486
393,0.30439,-1.2904,-1.2759,1.9095
394,1.1225,2.8018,1.1657,2.4024
395,1.6743,1.1036,1.3439,2.9149
396,0.98674,0.35743,0.2985,2.3357
397,0.52668,-0.28093,0.10484,1.7851
398,0.64734,1.1353,1.2403,1.7228
399,-0.092371,-0.20064,-0.202,0.87609
400,-0.1972,0.35535,0.35957,0.50605

